A conditional-gradient-based single-loop augmented Lagrangian method for inequality constrained optimization

We consider the problem of minimizing the sum of a Lipschitz differentiable convex function $f$ and a proper closed convex function $h$ that admits efficient linear minimization oracles, subject to multiple smooth convex inequality constraints. We adapt the classical augmented Lagrangian (AL) method for these problems: in each iteration, our algorithm consists of one step of the conditional gradient (CG) method applied to the AL function, followed by an update of the dual variable as in classical AL methods with a diminishing dual stepsize. We study the convergence rate of our algorithm under two standard stepsize rules for the CG method, namely, an open-loop stepsize and the short stepsize, and obtain a convergence rate that matches the best-known complexity for this class of problems. We also establish accelerated rates when $h$ is the indicator function of a uniformly convex set.

==> CD-n500-5000-05-06T13-24.txt <==
iter primal primal_gap rel_primal_gap feas rel_feas g1 g2 d dmin davg
0 139165.03137901466 15756.582379014668 0.12767831138542765 0.0 1.0e-8 -1.0 -1.0 Inf Inf 0.0
10 126002.53566379184 2594.0866637918516 0.021020332763373856 0.0 1.0e-8 -33.88367730589795 -38.81952373427396 3107.1024828767154 3107.1024828767154 9996.728237863586
20 125534.00091172702 2125.5519117270305 0.017223714656093205 0.0 1.0e-8 -32.98961126403219 -39.0872457314739 1367.4407706075895 1367.4407706075895 5980.168726968672
30 125264.60425513174 1856.1552551317436 0.01504074696807626 0.0 1.0e-8 -30.076165302585252 -36.170973790314434 875.9683722079253 875.9683722079253 4343.300973885403
40 125149.96496520701 1741.5159652070142 0.01411180498028149 0.0 1.0e-8 -29.00260291727784 -34.654243091797696 645.1827202633034 645.1827202633034 3441.0226136609044
50 125047.67724216248 1639.228242162484 0.013282949874546144 0.0 1.0e-8 -27.266578676708775 -33.399073077273414 487.07403708365615 487.07403708365615 2862.7607815097567
60 125012.68932484061 1604.240324840619 0.012999436730953641 0.0 1.0e-8 -26.881256150026502 -32.95191455319025 397.5419739127003 397.5419739127003 2459.6593605961802
70 124970.59636015486 1562.1473601548641 0.012658350160083967 0.0 1.0e-8 -26.321535945238622 -32.26978289013502 339.6198827392917 339.6198827392917 2161.3726375061424
80 124908.88539005762 1500.4363900576282 0.012158295499343228 0.0 1.0e-8 -25.256561140544505 -31.253594300020012 294.39140463035113 294.39140463035113 1930.7796216870436
90 124884.16919549764 1475.720195497648 0.011958015901307115 0.0 1.0e-8 -24.742607551527414 -30.985383219772388 269.917446845611 265.0455908718963 1747.0099941768658
100 124856.15692107975 1447.7079210797529 0.011731027598278567 0.0 1.0e-8 -24.32762071921121 -30.467898710199762 234.68729302771845 234.68729302771845 1596.9682009894286
110 124841.43666248815 1432.987662488158 0.011611746797726615 0.0 1.0e-8 -24.104560137450903 -30.223910157127904 213.5109583672154 212.7383167733768 1471.9671186587798
120 124810.54345758805 1402.0944575880567 0.01136141381687778 0.0 1.0e-8 -23.56280113930802 -29.675332451271316 188.93861075914768 188.93861075914768 1365.95440269739
130 124791.69921673345 1383.2502167334605 0.011208715674997751 0.0 1.0e-8 -23.210338005436085 -29.381089400605987 174.43840714801473 174.43840714801473 1275.0951024886879
140 124790.1561905923 1381.7071905923076 0.011196212267381366 0.0 1.0e-8 -23.240641533790722 -29.324312073788718 163.0179148225254 163.0179148225254 1196.1347857714322
150 124765.48057659532 1357.0315765953274 0.010996261500663762 0.0 1.0e-8 -22.806407814773593 -28.881561705778722 149.73606409140507 149.73606409140507 1126.9475209786897
160 124761.23436094236 1352.7853609423619 0.010961853681042227 0.0 1.0e-8 -22.675771424207824 -28.879931705781985 145.7677166899415 142.26687919260678 1065.735937849476
170 124754.79147234159 1346.3424723415956 0.010909645840712216 0.0 1.0e-8 -22.612382583207307 -28.722161583370223 134.06871778089254 134.06871778089254 1011.1182768562732
180 124742.64270673136 1334.1937067313702 0.010811202292408442 0.0 1.0e-8 -22.328040150607393 -28.57542710833772 128.30325767319263 126.92961470661984 962.1730337392055
190 124732.76767604626 1324.3186760462704 0.01073118321133969 0.0 1.0e-8 -22.19319538240154 -28.360583338247096 119.36261623781584 118.57244855495806 917.9802877854377
200 124732.61522516649 1324.1662251664966 0.010729947875501593 0.0 1.0e-8 -22.195975122799183 -28.36147102954257 113.39626289748863 111.46784521331308 877.8565689648789
210 124720.2128456733 1311.7638456733112 0.010629449250053465 0.0 1.0e-8 -21.982984913972075 -28.131309594350284 103.89198920668603 103.89198920668603 841.3355657615098
220 124709.57048274812 1301.1214827481308 0.01054321234316891 0.0 1.0e-8 -21.760703089418115 -27.968865353066633 99.69973313089933 99.69973313089933 807.8396749452313
230 124709.30487139654 1300.8558713965467 0.01054106004846189 0.0 1.0e-8 -21.781801936001074 -27.946075157302772 99.1210713517694 98.67208672780585 777.0774618919977
240 124704.92503331535 1296.4760333153536 0.01050556946320064 0.0 1.0e-8 -21.702694876941422 -27.869952113222354 96.2186882972677 92.44513644751181 748.6843574500242
250 124698.07010095882 1289.6211009588296 0.010450022761073917 0.0 1.0e-8 -21.55983364785527 -27.765412417503086 89.20020507592537 88.97794161122748 722.390317617519
260 124698.18338385544 1289.7343838554516 0.010450940711972254 0.0 1.0e-8 -21.601607587421967 -27.733125429684748 84.3201596984795 84.3201596984795 697.9901760040578
270 124687.02261002976 1278.5736100297654 0.01036050303192584 0.0 1.0e-8 -21.353244459971904 -27.575526495004397 82.81816847493312 82.67339941930834 675.285440182996
280 124683.73013106073 1275.2811310607358 0.01033382350555865 0.0 1.0e-8 -21.338230651032802 -27.471821229805442 81.52698888701875 79.52042223903284 654.0621718629058
290 124688.05060875762 1279.6016087576281 0.010368833083362292 0.0 1.0e-8 -21.401993760531695 -27.571603928419137 77.8606605389539 76.5736949110818 634.2131418874847
300 124686.12492660213 1277.67592660214 0.010353228947899184 0.0 1.0e-8 -21.382649902591965 -27.52369267299966 74.29550672928619 73.44287965409141 615.6014727397048
310 124677.74769245932 1269.2986924593279 0.010285346771186856 0.0 1.0e-8 -21.22072056022006 -27.38013246011255 74.48202818350337 71.88093465931271 598.1156785849041
320 124673.84315362712 1265.3941536271304 0.010253707617921123 0.0 1.0e-8 -21.15827975521819 -27.30217284893402 71.30372712140166 69.58260846048155 581.643642226576
330 124671.18626534336 1262.7372653433704 0.010232178392772528 0.0 1.0e-8 -21.12290359881132 -27.24184697993462 68.87030407174365 66.52634843315148 566.0940678797899
340 124670.90529427043 1262.456294270436 0.010229901635587658 0.0 1.0e-8 -21.116044835302603 -27.24070315797448 66.07598403187352 64.74062003890965 551.4013368224025
350 124665.47159755992 1257.0225975599315 0.01018587145163725 0.0 1.0e-8 -20.996832709599886 -27.161838240789137 65.35801872246778 62.24972010690469 537.494014865719
360 124661.18099286196 1252.731992861969 0.010151103939909083 0.0 1.0e-8 -20.921323367383252 -27.080589841965292 61.35321463420435 61.02967914421902 524.2998488114862
370 124666.97353102447 1258.524531024479 0.010198041878190034 0.0 1.0e-8 -21.04897694286035 -27.168886820177363 60.06054444078288 60.06054444078288 511.77845297650447
380 124659.82476626977 1251.3757662697753 0.01014011420133621 0.0 1.0e-8 -20.908447429696707 -27.04636874971962 57.63248584808773 57.160352264684875 499.8623417582538
390 124660.15926079727 1251.7102607972774 0.010142824668327834 0.0 1.0e-8 -20.92430823743922 -27.044726683863956 56.843906170812744 56.80888202026662 488.52759449081975
400 124657.90646131236 1249.4574613123696 0.010124569844584706 0.0 1.0e-8 -20.847575270565386 -27.039672397079926 56.22622585697182 54.81037437841546 477.717890929444
410 124652.92839909694 1244.4793990969483 0.010084231745728757 0.0 1.0e-8 -20.765852587211953 -26.93874386249871 53.26472899837216 53.26472899837216 467.40195120164475
420 124652.65576790871 1244.2067679087195 0.010082022568071652 0.0 1.0e-8 -20.753178611583337 -26.94297877462904 54.21459265565863 52.01603527727836 457.5515582954677
430 124651.47840768557 1243.029407685579 0.01007248221461384 0.0 1.0e-8 -20.748655190524943 -26.904567781225325 51.853057315169224 50.3989962168577 448.11451640160277
440 124651.08014216617 1242.6311421661812 0.010069255000248656 0.0 1.0e-8 -20.73543051635545 -26.90417874053483 49.48599352489045 49.48599352489045 439.08939439035754
450 124653.33252838759 1244.883528387596 0.010087506475246246 0.0 1.0e-8 -20.771236995888074 -26.952874253736894 50.62618532021685 48.11920603655034 430.4428878455735
460 124647.43828252584 1238.989282525843 0.01003974438189271 0.0 1.0e-8 -20.661859881107148 -26.845102759101735 47.43439694288086 47.43439694288086 422.1400673961918
470 124644.13911742793 1235.6901174279337 0.010013010676667152 0.0 1.0e-8 -20.585173138297364 -26.801025768094632 46.544900672464195 46.544900672464195 414.1724381936524
480 124646.15547073222 1237.706470732228 0.010029349536126395 0.0 1.0e-8 -20.641168684934172 -26.820145221994693 46.87569494826646 45.305311199242894 406.5118317396928
490 124642.59399963309 1234.144999633092 0.010000490320019274 0.0 1.0e-8 -20.58412459188054 -26.746450042118823 46.67689688091451 44.58486220936032 399.14847572068885
500 124638.0197117604 1229.5707117604034 0.009963424074476484 0.0 1.0e-8 -20.487270190301416 -26.674973502338787 42.77894147928838 42.77894147928838 392.0583824888021
510 124640.09669843674 1231.6476984367473 0.009980254256633169 0.0 1.0e-8 -20.524774897544745 -26.714883970450472 42.779506479941574 42.77894147928838 385.22885208517164
520 124636.42876731366 1227.9797673136636 0.009950532376544686 0.0 1.0e-8 -20.45156287429586 -26.653451260426095 41.09345294574574 41.09345294574574 378.6495626404153
530 124638.00741939349 1229.558419393492 0.009963324467302007 0.0 1.0e-8 -20.49340660097681 -26.670184202522933 41.57713957474567 40.37494634249555 372.29435109568624
540 124638.54557215095 1230.0965721509565 0.00996768521214424 0.0 1.0e-8 -20.507956610652457 -26.67624955059364 41.59210497035845 39.7834642172613 366.16539521260734
550 124635.49833031469 1227.049330314694 0.00994299288466622 0.0 1.0e-8 -20.442853840941893 -26.6296769267681 40.494466199020884 39.760096275800336 360.2494537854586
560 124638.07250483552 1229.6235048355302 0.009963851865892345 0.0 1.0e-8 -20.507787290407975 -26.66029580980168 39.24046406236165 38.33118205738732 354.52463085794307
570 124634.61322660385 1226.1642266038543 0.009935820736259754 0.0 1.0e-8 -20.415718992147305 -26.62483378224715 38.45117735736292 37.9792102850991 348.98903788884246
580 124635.29696174683 1226.8479617468402 0.00994136116034357 0.0 1.0e-8 -20.436767463977162 -26.62969567523382 37.78539805125348 37.547261201365316 343.6355500490888
590 124633.60494943145 1225.155949431457 0.009927650491997165 0.0 1.0e-8 -20.412019678887276 -26.59245747207882 38.38804717761321 36.43936641292595 338.45176370602576
600 124632.30057268156 1223.8515726815676 0.009917080901661504 0.0 1.0e-8 -20.38522754464813 -26.571259274860296 36.767893917724436 36.435779725822194 333.42703152736544
610 124631.10414207658 1222.65514207659 0.009907386017602328 0.0 1.0e-8 -20.362262586550173 -26.55035842242299 35.540777500260305 35.540777500260305 328.55858197211387
620 124631.33027585689 1222.8812758568965 0.009909218418723475 0.0 1.0e-8 -20.36609786217693 -26.555258809581773 36.02591760144787 34.93756084499522 323.83751219307504
630 124627.50712346184 1219.058123461844 0.009878238753829927 0.0 1.0e-8 -20.29357659215492 -26.48703317209481 34.850459088379694 34.73145366032226 319.2591646367773
640 124631.27350902275 1222.8245090227574 0.00990875842725126 0.0 1.0e-8 -20.36645242950189 -26.553704675030104 34.643063480045875 33.559992167397226 314.81246838405724
650 124627.054008443 1218.6050084430026 0.009874567084487081 0.0 1.0e-8 -20.28185451721089 -26.48262685998867 35.26639784163234 33.22730127993811 310.49538782016793
660 124625.13640980773 1216.6874098077387 0.00985902845118602 0.0 1.0e-8 -20.2602486722335 -26.433684209898246 32.6498240202867 32.32135374853684 306.30044786277494
670 124626.9779869025 1218.5289869025 0.0098739510688 0.0 1.0e-8 -20.303824770919732 -26.45841125802977 32.79844803985908 32.32135374853684 302.2215741694872
680 124623.44494790662 1214.995947906631 0.009845322242941656 0.0 1.0e-8 -20.220169581338723 -26.411734516024097 32.025659279866616 32.025659279866616 298.258214802847
690 124626.90529242581 1218.4562924258207 0.009873362012886336 0.0 1.0e-8 -20.28775339823318 -26.472435525627844 32.122070443923 31.33394219641529 294.40101942832126
700 124625.53049577746 1217.081495777471 0.009862221797937604 0.0 1.0e-8 -20.262129438180523 -26.447538368581604 32.0660486364979 30.764902687438536 290.6481581134772
710 124621.82075352487 1213.3717535248725 0.009832161115037371 0.0 1.0e-8 -20.189257598701715 -26.383218950567795 31.451073512675674 30.32095773072737 286.991896707251
720 124624.5495099813 1216.1005099813046 0.009854272700415388 0.0 1.0e-8 -20.247300695691024 -26.42639294938772 29.60097933613149 29.60097933613149 283.4335178817911
730 124621.68305021028 1213.2340502102888 0.009831045281269915 0.0 1.0e-8 -20.190474807790565 -26.377551522770688 30.255889944437747 29.60097933613149 279.9682729411554
740 124622.08667287369 1213.637672873694 0.009834315905499259 0.0 1.0e-8 -20.20008816117047 -26.383152335576 30.46367225617817 29.171863228416726 276.59095997686796
750 124622.41947008844 1213.9704700884467 0.009837012618872204 0.0 1.0e-8 -20.209394082422705 -26.38642277584023 29.290142086761513 28.361336427263367 273.296457488818
760 124621.03869466679 1212.5896946667926 0.009825823956889634 0.0 1.0e-8 -20.182027134306026 -26.362825715798266 28.844111536745743 28.361336427263367 270.0829762841454
770 124622.57788291635 1214.1288829163532 0.009838296265406863 0.0 1.0e-8 -20.223918909923384 -26.37805459695275 28.094883930769804 27.806225540111587 266.9482500038955
780 124620.85487941327 1212.4058794132725 0.00982433447010806 0.0 1.0e-8 -20.178946033247087 -26.359516635271888 28.20585143570832 27.806225540111587 263.89009146349514
790 124621.50242644803 1213.0534264480375 0.009829581655693911 0.0 1.0e-8 -20.188963951714072 -26.373595626806605 27.029026643384338 27.029026643384338 260.9036284978118
800 124620.1851843221 1211.7361843221006 0.009818907814991668 0.0 1.0e-8 -20.16497063722761 -26.34898873253681 26.85124879317317 26.85124879317317 257.98788463956413
810 124619.01615645438 1210.5671564543882 0.009809434980050581 0.0 1.0e-8 -20.136375282293784 -26.334713345988604 27.013506928187134 26.761748748646163 255.14142049123774
820 124617.75857550072 1209.3095755007234 0.009799244584142885 0.0 1.0e-8 -20.12114628965162 -26.30351557319193 26.820433097043292 25.881406084991553 252.3580781914869
830 124617.79497918722 1209.3459791872301 0.009799539569508974 0.0 1.0e-8 -20.11959854955353 -26.306482024846332 26.44784016092081 25.881406084991553 249.63752034085095
840 124619.43779939481 1210.9887993948214 0.009812851625700452 0.0 1.0e-8 -20.142579205117926 -26.344563248762398 26.663073049996537 25.881406084991553 246.9811091942642
850 124618.13362373222 1209.6846237322316 0.009802283664809949 0.0 1.0e-8 -20.125474557649113 -26.31356274971384 26.162980300619008 25.058719022209452 244.38100101536074
860 124614.92490054382 1206.4759005438245 0.009776282826014811 0.0 1.0e-8 -20.071584147903906 -26.24881856157205 24.840026806887117 24.840026806887117 241.8374588653562
870 124617.74676678536 1209.2977667853702 0.00979914889608061 0.0 1.0e-8 -20.114771318530217 -26.310139532493707 25.06155950293943 24.451021047554686 239.3483555391844
880 124614.55452666187 1206.1055266618787 0.009773281622410462 0.0 1.0e-8 -20.059653266364307 -26.247297229535008 24.544650946775352 24.451021047554686 236.9142221726744
890 124614.61937197372 1206.170371973727 0.00977380707518435 0.0 1.0e-8 -20.057494726034832 -26.252006026714128 24.50759647665048 24.37353200910138 234.53134407720123
900 124614.63307847382 1206.1840784738306 0.009773918141324592 0.0 1.0e-8 -20.055003568030827 -26.2551211442661 24.240570194998007 24.05818828251438 232.19814335824697
910 124615.74758284778 1207.298582847783 0.009782949162968438 0.0 1.0e-8 -20.08075341518463 -26.270786958289733 25.14139566435857 23.669408496459322 229.91360742718396
920 124615.81610731219 1207.367107312195 0.009783504428551687 0.0 1.0e-8 -20.080725561564094 -26.27333343546988 24.344205490306273 23.095783179252308 227.67405842564924
930 124613.93884175878 1205.4898417587829 0.0097682926211866 0.0 1.0e-8 -20.059061085696953 -26.225694965614622 23.28941377391987 23.095783179252308 225.48176944856044
940 124612.81775963471 1204.3687596347154 0.009759208298896257 0.0 1.0e-8 -20.02919367231314 -26.214237678986848 23.34600797790673 23.091246293301417 223.33300511262934
950 124613.67813983801 1205.2291398380185 0.009766180108446371 0.0 1.0e-8 -20.042564437178385 -26.232776909086965 22.856056019842438 22.856056019842438 221.22626395290578
960 124611.38109255389 1202.9320925538923 0.009747566737135577 0.0 1.0e-8 -19.9937224821536 -26.19677316207654 22.647411566714894 22.647411566714894 219.16172623502698
970 124612.9598863369 1204.5108863369096 0.009760359976138342 0.0 1.0e-8 -20.032346983445848 -26.21666506918291 23.16572892159605 22.03124689511464 217.13661521299682
980 124611.83351901511 1203.3845190151187 0.009751232826977015 0.0 1.0e-8 -20.007190473948754 -26.20015049971613 22.127592594053695 21.94302941272855 215.14957657610663
990 124612.3525480357 1203.9035480357124 0.009755438608872822 0.0 1.0e-8 -20.010138450276486 -26.216579154901495 22.221489620634642 21.785433624005265 213.20234283499758
1000 124613.65503343489 1205.2060334348935 0.009765992873266672 0.0 1.0e-8 -20.03732142078377 -26.23770931582962 22.51206025527887 21.66211928465128 211.29132805937357
1010 124610.00877883533 1201.5597788353334 0.009736446641796247 0.0 1.0e-8 -19.976054221754907 -26.164151759541483 21.93797972564871 21.165286775845935 209.41531245660613
1020 124610.8145805862 1202.3655805862072 0.009742976192709522 0.0 1.0e-8 -19.986847393859733 -26.183181340477546 20.89972733447785 20.89972733447785 207.57337748823255
1030 124611.29712414308 1202.8481241430854 0.009746886326584377 0.0 1.0e-8 -19.999520437169565 -26.18851825421021 21.268992802524956 20.89972733447785 205.76621289270707
1040 124610.0746206109 1201.6256206109101 0.009736980169088019 0.0 1.0e-8 -19.977085647737965 -26.16588396796567 21.052044338105162 20.89972733447785 203.9926148758776
1050 124609.84756555149 1201.398565551499 0.009735140302682995 0.0 1.0e-8 -19.97084679371943 -26.163712132501445 21.08694215632572 20.297628658135302 202.24869922643973
1060 124608.97719005484 1200.5281900548434 0.009728087499542624 0.0 1.0e-8 -19.953390048941657 -26.149004611159285 20.138303521410005 20.138303521410005 200.5365231500288
1070 124610.54172948303 1202.0927294830326 0.009740765233043588 0.0 1.0e-8 -19.9838698395954 -26.176558539403572 20.894175833961803 20.138303521410005 198.85537289724545
1080 124609.2527675008 1200.803767500809 0.009730320551235589 0.0 1.0e-8 -19.953786961213467 -26.159001135554064 20.627163242392875 19.815316093657994 197.2031049839071
1090 124608.17295320658 1199.7239532065869 0.009721570629305834 0.0 1.0e-8 -19.93410200811607 -26.138810219791054 20.34142710957989 19.815316093657994 195.57938183608908
1100 124609.22991970087 1200.7809197008755 0.009730135411562263 0.0 1.0e-8 -19.966595117016965 -26.14550890421566 19.89257263496971 19.51271616875044 193.9835061930669
1110 124610.18338266836 1201.7343826683646 0.009737861486844914 0.0 1.0e-8 -19.977118255234984 -26.17032862037945 19.708411060221007 19.487061355359295 192.41444940516038
1120 124606.82147190979 1198.3724719097954 0.009710619342682084 0.0 1.0e-8 -19.901878550599434 -26.12129225452682 19.579606859237195 19.317152690879084 190.8727201105745
1130 124609.727926015 1201.278926015002 0.009734170842832667 0.0 1.0e-8 -19.97291917359462 -26.157840429131937 19.3064052694678 19.27672601509818 189.35565035245534
1140 124608.49209081632 1200.0430908163253 0.009724156656537555 0.0 1.0e-8 -19.946681532804433 -26.138471648166018 19.078504242824998 18.974046747277338 187.86475786587823
1150 124607.91509843782 1199.466098437828 0.009719481187530587 0.0 1.0e-8 -19.938951284123902 -26.124905635242897 19.128339725992298 18.60648767746778 186.39768651371998
1160 124608.40582840887 1199.9568284088746 0.00972345765733491 0.0 1.0e-8 -19.940728639015504 -26.14129888156353 18.61070605816512 18.50837617149413 184.95345434430226
1170 124606.94965032753 1198.5006503275363 0.009711657994563536 0.0 1.0e-8 -19.917181120778707 -26.111064191351886 18.881487817838497 18.50837617149413 183.53417520891526
1180 124604.69178657004 1196.2427865700447 0.009693362134144031 0.0 1.0e-8 -19.873845882057964 -26.07092235393577 18.66471126674848 18.27644548072263 182.13735031290733
1190 124606.56132787472 1198.1123278747255 0.009708511350586098 0.0 1.0e-8 -19.902548653917336 -26.111397397228387 19.027795842112123 17.885124042184053 180.76110134122052
1200 124605.74402659625 1197.2950265962572 0.009701888617012416 0.0 1.0e-8 -19.89401023252563 -26.08971760380598 17.817930580428154 17.817930580428154 179.40750427839816
1210 124605.90659561072 1197.4575956107292 0.009703205941845434 0.0 1.0e-8 -19.898808103418673 -26.091007678208115 18.6314278235306 17.817930580428154 178.07527595680847
1220 124604.77920762307 1196.3302076230757 0.009694070522052147 0.0 1.0e-8 -19.87610707874171 -26.072033265751145 18.27234117833082 17.631087823218333 176.76366377700225
1230 124605.36567408731 1196.9166740873188 0.009698822761214015 0.0 1.0e-8 -19.893291285256623 -26.076580156360762 17.698204117555484 17.426273619390738 175.47128300323487
1240 124603.90907864665 1195.4600786466617 0.009687019716507917 0.0 1.0e-8 -19.85800087006953 -26.058051549292003 17.929612427014035 17.426273619390738 174.19988294715688
1250 124604.47952875926 1196.0305287592637 0.009691642172403153 0.0 1.0e-8 -19.872429282990282 -26.064734166018155 17.52488195423108 16.920321479260586 172.94656224875578
1260 124603.30401205458 1194.8550120545842 0.009682116757294182 0.0 1.0e-8 -19.849299194894172 -26.04444794754781 17.16692261937701 16.920321479260586 171.71287257570336
1270 124603.52927994845 1195.0802799484518 0.009683942141987797 0.0 1.0e-8 -19.856836808780372 -26.045249328888275 17.297259831758865 16.920321479260586 170.49678517195773
1280 124605.2306208347 1196.7816208347067 0.009697728401356917 0.0 1.0e-8 -19.88559526685077 -26.079496117829677 17.23327328135365 16.686535315055504 169.2984259116522
1290 124605.50115703489 1197.0521570348938 0.00969992060296369 0.0 1.0e-8 -19.89482366781607 -26.08032599663443 16.908303445805323 16.637665340922155 168.11840638333376
1300 124603.68765499056 1195.238654990564 0.009685225482337632 0.0 1.0e-8 -19.858308074612125 -26.04976390560259 16.804086025881016 16.496840388139965 166.9552400385135
1310 124605.2550631714 1196.8060631714034 0.009697926461837337 0.0 1.0e-8 -19.88647068397887 -26.07966518169806 16.914944980504664 16.297035579143582 165.80901429523567
1320 124603.14296471991 1194.6939647199179 0.009680811762895732 0.0 1.0e-8 -19.84542884588467 -26.042643930256048 16.61705060174843 16.297035579143582 164.68007364435013
1330 124604.27009661924 1195.8210966192419 0.009689945107561005 0.0 1.0e-8 -19.87057573563959 -26.05924139190688 16.79922332144463 16.21678173549827 163.56582150922236
1340 124602.06430946133 1193.61530946134 0.009672071232832204 0.0 1.0e-8 -19.828077559205866 -26.02011722453466 16.358076675474088 15.836897315719648 162.46757760494495
1350 124602.6862431759 1194.2372431758995 0.009677110869255797 0.0 1.0e-8 -19.836109968224292 -26.03514213422497 15.788290731191598 15.788290731191598 161.38453259079552
1360 124603.11318109198 1194.6641810919828 0.00968057042100888 0.0 1.0e-8 -19.846776602268477 -26.040326376005737 16.135150903425995 15.67293353565335 160.31671459323252
1370 124602.32479848186 1193.8757984818658 0.009674182020404987 0.0 1.0e-8 -19.82996118694308 -26.02795469815831 15.889652931888449 15.616568898437041 159.26301273935553
1380 124603.79912354877 1195.3501235487784 0.009686128731338147 0.0 1.0e-8 -19.86220388071399 -26.05034414503035 15.736439520596473 15.616568898437041 158.22474445862574
1390 124601.99576067908 1193.5467606790917 0.009671515770197321 0.0 1.0e-8 -19.82623798719476 -26.019575485008886 15.785153585540254 15.40217567539442 157.199910327226
1400 124602.80689563874 1194.35789563875 0.009678088537023507 0.0 1.0e-8 -19.839742558911126 -26.036149218033216 15.490110461651145 15.33820224089601 156.189302450634
1410 124601.53235948266 1193.083359482669 0.009667760750179019 0.0 1.0e-8 -19.81590859901766 -26.012813444093695 15.52228356862022 15.33820224089601 155.19184303043437
1420 124602.49054603573 1194.0415460357326 0.009675525101492303 0.0 1.0e-8 -19.837989322083246 -26.02625048219761 15.59756018208087 15.228046717581938 154.2080690981931
1430 124602.56664554958 1194.117645549588 0.009676141749010944 0.0 1.0e-8 -19.83712124067671 -26.02995527879372 15.009904480357449 15.009904480357449 153.23685496385647
1440 124601.90067602915 1193.451676029159 0.009670745282838447 0.0 1.0e-8 -19.81785537281445 -26.02457751565288 15.272175349031393 14.976989342155626 152.27854355584964
1450 124601.36720890075 1192.9182089007518 0.00966642250645863 0.0 1.0e-8 -19.80753339290544 -26.015195884250147 15.393168005177262 14.776530447857185 151.3329482982144
1460 124601.04497706046 1192.5959770604677 0.009663811406141793 0.0 1.0e-8 -19.805899310281575 -26.00498179395609 14.856108309223542 14.776530447857185 150.39985262037632
1470 124601.97918927774 1193.5301892777497 0.009671381489266993 0.0 1.0e-8 -19.821625662606607 -26.023837214926772 14.903888094958432 14.537104691426045 149.4779826642688
1480 124599.79867393618 1191.3496739361872 0.009653712396435574 0.0 1.0e-8 -19.786816505610602 -25.977964564894393 14.369201738862333 14.369201738862333 148.56843953047218
1490 124600.3127698121 1191.863769812102 0.009657878204207089 0.0 1.0e-8 -19.798124934124473 -25.98577025559095 14.534844699891 14.369201738862333 147.6708384578184
1500 124599.84660926813 1191.3976092681405 0.009654100824718579 0.0 1.0e-8 -19.78462468111087 -25.982014627804716 14.189698140531654 14.189698140531654 146.78362081191318
1510 124601.57465396587 1193.1256539658789 0.009668103469689332 0.0 1.0e-8 -19.81470973801123 -26.015943382360973 14.437465108039635 14.189698140531654 145.9079542363252
1520 124601.08016961359 1192.6311696135963 0.00966409657748471 0.0 1.0e-8 -19.806796339976927 -26.00556520761998 14.050976381495612 14.050976381495612 145.04295291247422
1530 124599.93208810901 1191.4830881090165 0.009654793474545788 0.0 1.0e-8 -19.791319025456886 -25.97857007385852 14.083399454197103 14.050976381495612 144.1887656167498
1540 124600.28158557683 1191.8325855768344 0.009657625512956852 0.0 1.0e-8 -19.796211195929573 -25.986624602041786 13.985957813740121 13.985328969825911 143.34478066787912
1550 124601.18590721417 1192.7369072141737 0.00966495338754459 0.0 1.0e-8 -19.809740312291154 -26.00657166655398 13.866669210514923 13.866669210514923 142.510851755905
1560 124599.39019926426 1190.9411992642708 0.009650402455542334 0.0 1.0e-8 -19.776559514181372 -25.97327828222521 13.805444209666492 13.805444209666492 141.68742615334753
1570 124600.0606212086 1191.6116212086054 0.00965583500047558 0.0 1.0e-8 -19.791071862158503 -25.98364789253344 13.753667168032168 13.753667168032168 140.87444441343607
1580 124599.49220586754 1191.0432058675506 0.00965122903268601 0.0 1.0e-8 -19.7866589412792 -25.967039150880765 13.804861350879246 13.474761786695062 140.07071783119804
1590 124599.88213456766 1191.433134567662 0.009654388692363049 0.0 1.0e-8 -19.789867710404053 -25.97827866787398 13.494519296978206 13.474761786695062 139.2765583357544
1600 124600.75217865189 1192.3031786518986 0.009661438810011289 0.0 1.0e-8 -19.804320712399885 -25.9960593631626 13.581628422706409 13.474761786695062 138.49172365245101
1610 124599.37499907578 1190.9259990757855 0.009650279285786871 0.0 1.0e-8 -19.786800747296866 -25.96263554609442 13.995344992773207 13.296805485715275 137.71634302342187
1620 124599.44095381674 1190.991953816745 0.009650813728456673 0.0 1.0e-8 -19.782396309921978 -25.969505376295132 13.602092552239451 13.256156023009005 136.94983474680404
1630 124598.43075876849 1189.9817587684956 0.009642627943314446 0.0 1.0e-8 -19.75517237987583 -25.959340468064454 13.431320763198677 13.14970043070826 136.192234897995
1640 124598.86337247623 1190.4143724762398 0.009646133486988721 0.0 1.0e-8 -19.769806859433118 -25.960749588676407 13.604732630326021 12.838168878533061 135.44336007133185
1650 124598.9192056745 1190.470205674501 0.009646585913047987 0.0 1.0e-8 -19.766616231595208 -25.966020781817974 13.48087198331594 12.816645721887259 134.70284639832502
1660 124599.09632782382 1190.6473278238263 0.009648021164449011 0.0 1.0e-8 -19.770252735772146 -25.96896560086222 13.080217245389882 12.816645721887259 133.97092464500628
1670 124597.58721732926 1189.138217329266 0.009635792581181099 0.0 1.0e-8 -19.74497126001313 -25.938397324848353 12.880147929988356 12.816645721887259 133.24758820528905
1680 124599.46206710296 1191.013067102962 0.00965098481306545 0.0 1.0e-8 -19.779303595416536 -25.973517962707888 13.047484593248798 12.708705904634677 132.53233455868136
1690 124598.16179911079 1189.712799110799 0.009640448516704064 0.0 1.0e-8 -19.756987504928986 -25.94771016422274 12.855503076136966 12.497367417557406 131.82482453510787
1700 124596.85803193977 1188.40903193978 0.009629883865891389 0.0 1.0e-8 -19.72821709149386 -25.928226043902043 12.748329785996054 12.497367417557406 131.1253658797729
1710 124597.97457998067 1189.5255799806764 0.009638931447721837 0.0 1.0e-8 -19.751630351598664 -25.946169011418476 12.818999724820472 12.459273046402025 130.4334061706692
1720 124596.59988511699 1188.1508851169929 0.009627792057551854 0.0 1.0e-8 -19.728680818013828 -25.918235244443366 12.572045689878228 12.459273046402025 129.7491786897181
1730 124597.66030621684 1189.21130621685 0.009636384833074517 0.0 1.0e-8 -19.74957114878646 -25.93660112372524 12.745214420611081 12.341016033077516 129.07214294506346
1740 124596.2277363294 1187.7787363294046 0.009624776471580197 0.0 1.0e-8 -19.723347256589363 -25.909788091747657 12.493077428831478 12.341016033077516 128.40258485426662
1750 124598.4838816202 1190.0348816202022 0.009643058406966951 0.0 1.0e-8 -19.762774971211343 -25.953906271636697 12.521616333883738 12.041466133078975 127.74034702764256
1760 124597.28733046004 1188.838330460043 0.009633362546028295 0.0 1.0e-8 -19.737765441876064 -25.934665604942097 12.117517393308411 12.041466133078975 127.08582545096313
1770 124596.90778223028 1188.4587822302856 0.009630287001097353 0.0 1.0e-8 -19.72976486793226 -25.928611178751652 12.269111009541891 11.969389238087373 126.43751937460274
1780 124597.39674083857 1188.947740838572 0.009634249117242952 0.0 1.0e-8 -19.74647077468086 -25.930045619913358 12.36661083022062 11.969389238087373 125.79665974146856
1790 124596.51617342304 1188.0671734230418 0.009627113727221723 0.0 1.0e-8 -19.72630694379191 -25.917625422269055 12.17811621975408 11.845571323996909 125.16229712467964
1800 124596.76273044231 1188.3137304423144 0.009629111621379461 0.0 1.0e-8 -19.731849668729865 -25.921242015740603 12.44031641194308 11.845571323996909 124.53478952340319
1810 124595.3028913966 1186.853891396604 0.009617282293180787 0.0 1.0e-8 -19.702074094733916 -25.8970006072104 12.053009290767513 11.845571323996909 123.91398362821691
1820 124596.59273884326 1188.1437388432678 0.009627734150060243 0.0 1.0e-8 -19.728484569419663 -25.91832162165332 11.846926237658899 11.821903435834189 123.29873686644187
1830 124595.61607495151 1187.1670749515179 0.009619820073676786 0.0 1.0e-8 -19.708800511896186 -25.901866560421325 11.858295512954694 11.684888378638998 122.69053358525038
1840 124595.8948730922 1187.4458730922051 0.00962207922321595 0.0 1.0e-8 -19.711860552577434 -25.909156366993642 11.771002887467075 11.684888378638998 122.0886042807617
1850 124595.42895766837 1186.9799576683727 0.009618303829978227 0.0 1.0e-8 -19.70397735150027 -25.899784818685163 11.731580260219351 11.576764987626458 121.4925604686221
1860 124596.58829258065 1188.1392925806576 0.009627698121225539 0.0 1.0e-8 -19.726021097845546 -25.920693117596812 11.728358974280578 11.576764987626458 120.90275631955551
1870 124595.09369798344 1186.6446979834436 0.009615587162783674 0.0 1.0e-8 -19.700505558954205 -25.89090201367469 11.74477406438146 11.576764987626458 120.31917857865683
1880 124595.36254812247 1186.9135481224803 0.009617765701945419 0.0 1.0e-8 -19.705614896201666 -25.895752760794466 11.769834866762853 11.41323374493173 119.74101617643308
1890 124595.44994472331 1187.000944723317 0.009618473891713176 0.0 1.0e-8 -19.7010261793005 -25.903576479942757 11.525454619085966 11.41323374493173 119.1686196296748
1900 124595.98925182252 1187.540251822531 0.009622843990386194 0.0 1.0e-8 -19.71645839316801 -25.908132538244303 11.129757559051082 11.129757559051082 118.6022541117605
1910 124595.66346078698 1187.214460786985 0.009620204049294754 0.0 1.0e-8 -19.711424093609224 -25.90109100830145 11.147440696066017 11.129757559051082 118.04099924804248
1920 124594.86957460445 1186.4205746044609 0.00961377105229206 0.0 1.0e-8 -19.69897435586273 -25.884160877143728 11.174917325410195 11.129757559051082 117.48574696998023
1930 124595.43257747442 1186.9835774744279 0.00961833316189257 0.0 1.0e-8 -19.706211406288105 -25.897815862310296 11.31126441572246 11.129757559051082 116.93614151440762
1940 124594.06506892532 1185.6160689253302 0.009607252003672214 0.0 1.0e-8 -19.677727977623135 -25.875652983809317 11.084662385614195 11.079189077199791 116.39131757621243
1950 124595.0974934228 1186.6484934228065 0.009615617917885075 0.0 1.0e-8 -19.699464021039546 -25.892142141386557 10.908039541766765 10.908039541766765 115.85188441379613
1960 124594.60742205502 1186.1584220550285 0.009611646784856915 0.0 1.0e-8 -19.687927905484912 -25.885570016847197 11.211215326781751 10.908039541766765 115.31810278679441
1970 124595.02259549662 1186.5735954966221 0.00961501100703909 0.0 1.0e-8 -19.693289007531973 -25.895591258612995 11.056370154561966 10.908039541766765 114.78918960641961
1980 124594.746838084 1186.2978380840068 0.009612776497045245 0.0 1.0e-8 -19.69166946115152 -25.88701318054325 10.8328682604206 10.8328682604206 114.26527687054602
1990 124595.27951961069 1186.8305196106958 0.009617092907558508 0.0 1.0e-8 -19.70494317471801 -25.893466081775813 11.096213777027142 10.659192446315501 113.74627520037396
2000 124594.3961995348 1185.947199534814 0.009609935212254504 0.0 1.0e-8 -19.681709493050278 -25.884003610300596 11.120692616496495 10.659192446315501 113.23230349663434
2010 124594.5706081979 1186.1216081979073 0.009611348475807418 0.0 1.0e-8 -19.686592593987257 -25.88557815923062 11.213882404940305 10.653568964768443 112.7230334073461
2020 124593.90948477673 1185.4604847767332 0.009605991278415089 0.0 1.0e-8 -19.67571001309568 -25.871979678556016 10.606275530011576 10.570919111485667 112.21856730618676
2030 124593.94452666072 1185.4955266607285 0.009606275228859967 0.0 1.0e-8 -19.678228658516986 -25.87078941536012 10.743827418638247 10.570919111485667 111.7191673284509
2040 124594.40995448365 1185.9609544836567 0.009610046670983254 0.0 1.0e-8 -19.68846201533151 -25.877822948994265 10.622029166604662 10.570919111485667 111.22444250898958
2050 124593.64787435523 1185.1988743552356 0.009603871403936336 0.0 1.0e-8 -19.67286499367134 -25.865213867939673 10.572790646812877 10.497857600243776 110.73394550186734
2060 124594.95629241742 1186.507292417431 0.00961447374172437 0.0 1.0e-8 -19.696949016538014 -25.889595585840453 10.70270156206321 10.268232602607299 110.24801471803937
2070 124594.304610404 1185.8556104040035 0.009609193049691465 0.0 1.0e-8 -19.68587109642519 -25.876528539913437 10.191950531832642 10.191950531832642 109.76622100238238
2080 124593.97103105973 1185.522031059736 0.009606489998587828 0.0 1.0e-8 -19.67597528356032 -25.874099522735236 10.300510407498408 10.191950531832642 109.2894076472319
2090 124593.91060271571 1185.4616027157172 0.00960600033726797 0.0 1.0e-8 -19.675987804074794 -25.87184241893314 10.453182356240283 10.191950531832642 108.816452175557
2100 124593.51199896817 1185.0629989681765 0.009602770382181667 0.0 1.0e-8 -19.669489076579396 -25.863586129248205 10.56725447070066 9.998315785926845 108.34781833359884
2110 124593.20393644215 1184.7549364421575 0.009600274098268243 0.0 1.0e-8 -19.662209335350553 -25.85947943149688 10.319741187978284 9.998315785926845 107.88362637343143
2120 124593.15267798692 1184.7036779869231 0.009599858742142713 0.0 1.0e-8 -19.657155023321224 -25.862666013507322 10.41968061287789 9.998315785926845 107.42376913090106
2130 124593.31026970498 1184.861269704983 0.009601135735082313 0.0 1.0e-8 -19.667146450682367 -25.858499912804092 10.081639377436836 9.957914291752619 106.96737173329265
2140 124593.36134056556 1184.91234056557 0.00960154957109598 0.0 1.0e-8 -19.664313501138395 -25.863239837180686 10.407688308172158 9.957914291752619 106.51548573566222
2150 124592.29403500825 1183.8450350082567 0.009592901009624202 0.0 1.0e-8 -19.645629794110135 -25.84238837600398 9.88010154281357 9.88010154281357 106.06716147132032
2160 124593.08910841374 1184.640108413747 0.009599343626899865 0.0 1.0e-8 -19.66020610368497 -25.857299174959962 10.199739971004908 9.88010154281357 105.62345807952751
2170 124593.2001316426 1184.7511316426098 0.009600243267319645 0.0 1.0e-8 -19.661142244242683 -25.86046234077827 10.022321008235329 9.807157464197385 105.18289790960557
2180 124592.8803635461 1184.4313635461003 0.009597652131144606 0.0 1.0e-8 -19.659168642958207 -25.85061392355871 9.747063106125296 9.747063106125296 104.74668031371415
2190 124593.04053833513 1184.5915383351385 0.009598950055154964 0.0 1.0e-8 -19.662804198706056 -25.85291129238962 10.022820338743774 9.67140636046134 104.31386898685562
2200 124592.96617295178 1184.5171729517897 0.009598347459595653 0.0 1.0e-8 -19.658435145280237 -25.854539304720873 9.915853576320636 9.67140636046134 103.88496272214816
2210 124593.4734018734 1185.0244018734084 0.009602457623249187 0.0 1.0e-8 -19.667206330906936 -25.864562289719743 9.848334309468925 9.67140636046134 103.45973472250087
2220 124592.87017305117 1184.4211730511743 0.009597569555802248 0.0 1.0e-8 -19.655190723411437 -25.854254360610497 9.871869447301844 9.67140636046134 103.03820278968604
2230 124592.83848621567 1184.389486215674 0.009597312791895424 0.0 1.0e-8 -19.65406237629537 -25.85421712203984 9.981559158531738 9.620831652118685 102.6201856647791
2240 124592.59108246307 1184.1420824630768 0.009595308036511154 0.0 1.0e-8 -19.648082840431016 -25.851036756508364 9.584887324305914 9.556279650316764 102.20558726041988
2250 124592.72369500426 1184.2746950042638 0.009596382618861565 0.0 1.0e-8 -19.647859121418065 -25.856182519707772 9.700239781155569 9.43346478935483 101.79455954619254
2260 124592.89792580713 1184.4489258071408 0.009597794441182392 0.0 1.0e-8 -19.65425829650553 -25.856238794134043 9.744601329157543 9.357073346739519 101.38696896538305
2270 124592.98131399849 1184.5323139984976 0.009598470150115068 0.0 1.0e-8 -19.656229134647816 -25.85735217543575 9.51222419505972 9.357073346739519 100.98262017844937
2280 124592.56477270892 1184.1157727089303 0.009595094844024257 0.0 1.0e-8 -19.65190928656213 -25.846260019190908 9.44219104863448 9.357073346739519 100.58192620170556
2290 124591.51344898333 1183.0644489833358 0.009586575786098209 0.0 1.0e-8 -19.63320613285879 -25.826063997915412 9.466209087058477 9.357073346739519 100.18473438261171
2300 124592.22384489677 1183.774844896776 0.009592332247014756 0.0 1.0e-8 -19.646249067120777 -25.839329121224324 9.329793364262773 9.227861697065492 99.79046322695343
2310 124591.0569468046 1182.6079468046082 0.009582876670013155 0.0 1.0e-8 -19.620583374648618 -25.821766004018002 9.291615543966257 9.122598578552902 99.39918578161502
2320 124591.79471570352 1183.34571570353 0.009588854938963944 0.0 1.0e-8 -19.635237883985212 -25.834466307295543 9.645084326127074 9.122598578552902 99.01171485379476
2330 124592.44602508227 1183.9970250822807 0.009594132611473634 0.0 1.0e-8 -19.648168419049085 -25.8456622319446 9.306129282279809 9.122598578552902 98.62706571207414
2340 124591.64150410112 1183.1925041011273 0.009587613438858852 0.0 1.0e-8 -19.634609693893935 -25.8294290521701 9.366102017387398 9.122598578552902 98.2455024293965
2350 124592.0431423831 1183.59414238311 0.009590867983302425 0.0 1.0e-8 -19.640103850966966 -25.83880948700144 9.146817860821233 9.122598578552902 97.86693973965251
2360 124591.42010707213 1182.9711070721387 0.009585819420452637 0.0 1.0e-8 -19.62800788006001 -25.827853462107186 9.17411360321766 9.117770529195269 97.49173415738694
2370 124591.36399025634 1182.9149902563513 0.009585364696191517 0.0 1.0e-8 -19.627136727635758 -25.826649844214245 9.194991931458931 9.1089549331937 97.11930517969449
2380 124590.64157380963 1182.1925738096324 0.009579510830815421 0.0 1.0e-8 -19.612443338683704 -25.814596965742254 9.390474176864853 9.063498003799626 96.74989544613851
2390 124590.85097920129 1182.4019792012987 0.009581207678911017 0.0 1.0e-8 -19.615401627841948 -25.819401617036505 9.002046695716622 8.94928091796072 96.38335160950822
2400 124591.64824239627 1183.1992423962802 0.009587668040429551 0.0 1.0e-8 -19.634936723212746 -25.829395673390053 9.173314289706251 8.864238838713899 96.0196979615637
2410 124591.60790469058 1183.1589046905865 0.009587341177025786 0.0 1.0e-8 -19.63316477852939 -25.82968636252238 9.18103736614701 8.864238838713899 95.65896073872845
2420 124590.53710979257 1182.088109792574 0.009578664340823002 0.0 1.0e-8 -19.61140749012148 -25.811785819077187 9.034788556230632 8.828851652814524 95.30097662244314
2430 124590.87586704412 1182.4268670441234 0.009581409349404622 0.0 1.0e-8 -19.61731983420117 -25.81842664984603 9.166913462344684 8.828851652814524 94.94587409690443
2440 124591.41655523512 1182.9675552351255 0.009585790639303194 0.0 1.0e-8 -19.628425346552945 -25.827381123255492 9.153628936890438 8.728963481560719 94.59381659474691
2450 124590.46127126849 1182.012271268497 0.00957804980814966 0.0 1.0e-8 -19.611953150784842 -25.808460880694014 8.82234654242888 8.663914016951232 94.2439310807136
2460 124590.07154815996 1181.6225481599686 0.009574891814416763 0.0 1.0e-8 -19.604711002708882 -25.801274349374154 8.816624922199313 8.663914016951232 93.89695366212739
2470 124590.05600403347 1181.6070040334744 0.009574765857672148 0.0 1.0e-8 -19.602763876701147 -25.802648803402434 8.706925942541485 8.660948697872112 93.55257254540716
2480 124590.71422357131 1182.2652235713176 0.009580099524395754 0.0 1.0e-8 -19.617664739480006 -25.812128132131846 8.699470133051147 8.660948697872112 93.21089387220212
2490 124590.42699196689 1181.9779919668945 0.009577772037041764 0.0 1.0e-8 -19.613393555979002 -25.80577601709919 8.93276290983184 8.644993946164128 92.87198998889143
2500 124590.91966235732 1182.4706623573293 0.009581764230399891 0.0 1.0e-8 -19.620169195434187 -25.817245407436275 8.758250030012075 8.529116458130893 92.53532689526227
2510 124590.66772639292 1182.2187263929227 0.009579722749719695 0.0 1.0e-8 -19.61723558804374 -25.810857203456038 8.655674401463715 8.529116458130893 92.20142224288105
2520 124590.33113241573 1181.8821324157325 0.009576995270524245 0.0 1.0e-8 -19.607920611431723 -25.80770998217784 8.696893851268221 8.470751523829751 91.87003411948965
2530 124590.51261853045 1182.063618530461 0.009578465883891477 0.0 1.0e-8 -19.615289293238106 -25.80707564511667 8.762057651226474 8.470751523829751 91.54111038343947
2540 124590.39771892567 1181.948718925676 0.00957753483252736 0.0 1.0e-8 -19.613384481025776 -25.80472556418843 8.607248196859373 8.365474474327964 91.21456429705701
2550 124589.98711808678 1181.5381180867844 0.009574207662935496 0.0 1.0e-8 -19.603067423948346 -25.799823548144246 8.259779619390425 8.259779619390425 90.89022456063539
2560 124590.55420679579 1182.1052067957935 0.009578802880796222 0.0 1.0e-8 -19.61453093629882 -25.809383164707214 8.668542452952291 8.232569625675296 90.56876908016696
2570 124590.26947453924 1181.8204745392432 0.00957649564609019 0.0 1.0e-8 -19.610113072894023 -25.80326848619839 8.54751197087999 8.226992713745336 90.24957686593653
2580 124590.35204676478 1181.9030467647826 0.009577164743110763 0.0 1.0e-8 -19.611838550082183 -25.804601500607873 8.204939792405224 8.204939792405224 89.93252610934688
2590 124589.8653610727 1181.4163610727119 0.009573221044798253 0.0 1.0e-8 -19.598347775099853 -25.80006502505745 8.377602551269556 8.204939792405224 89.61785757917201
2600 124589.54879122038 1181.0997912203893 0.009570655824548847 0.0 1.0e-8 -19.59475883804737 -25.79194989286478 8.4033709542063 8.204939792405224 89.3056861178821
2610 124590.00071872074 1181.5517187207442 0.009574317871224071 0.0 1.0e-8 -19.601847015800757 -25.80160779171203 8.472602168192353 8.204939792405224 88.99562287132544
2620 124590.03797728947 1181.5889772894734 0.009574619783848621 0.0 1.0e-8 -19.60536606340841 -25.799470727206057 8.316246451549471 8.204939792405224 88.68781902746629
2630 124589.66668103449 1181.2176810344972 0.009571611106096126 0.0 1.0e-8 -19.596042555897355 -25.795044861944916 8.253254414179537 8.144742840464595 88.38211779221051
2640 124589.55325363841 1181.1042536384193 0.009570691984293712 0.0 1.0e-8 -19.59323540109895 -25.793660441152298 8.470849200627338 8.088944429692738 88.07881991970645
2650 124589.06723790673 1180.6182379067322 0.00956675371478603 0.0 1.0e-8 -19.581908177816587 -25.786977457239203 8.251634659822967 8.065592684674604 87.77737706199996
2660 124589.07658187588 1180.6275818758877 0.009566829430583701 0.0 1.0e-8 -19.585472536289444 -25.783766906694638 8.274478338584652 8.021381868032146 87.47838289894499
2670 124589.30374652188 1180.8547465218871 0.009568670184987797 0.0 1.0e-8 -19.5892493429522 -25.78841155940148 8.180845695134098 7.981376262427281 87.18143832454841
2680 124589.5609989783 1181.1119989783037 0.009570754746121991 0.0 1.0e-8 -19.595753983168635 -25.79144636441282 8.178778062755255 7.981376262427281 86.886670844404
2690 124589.46639356756 1181.0173935675703 0.009569988142121212 0.0 1.0e-8 -19.59144176281086 -25.792257495184884 8.256973447618062 7.981376262427281 86.59383984881836
2700 124589.5913655388 1181.1423655388062 0.009571000811612228 0.0 1.0e-8 -19.59645408542397 -25.791887043644067 8.203582445477116 7.974771506451967 86.30321065872329
2710 124588.88467907996 1180.4356790799648 0.009565274409047673 0.0 1.0e-8 -19.580512711034032 -25.781650944967538 8.138338747576896 7.849584078247789 86.01443623611274
2720 124590.38280506604 1181.9338050660444 0.009577413982944106 0.0 1.0e-8 -19.60785021134319 -25.80982039389599 8.232703911677753 7.7400941465071345 85.72790104254537
2730 124588.783667588 1180.334667588002 0.009564455895463057 0.0 1.0e-8 -19.581224310527773 -25.7772083493941 7.9523262969603685 7.7400941465071345 85.44303164861213
2740 124589.16484294581 1180.7158429458214 0.009567544625294022 0.0 1.0e-8 -19.587867290934412 -25.7846967392488 7.955613105655843 7.7400941465071345 85.1604230509363
2750 124589.35261074967 1180.9036107496795 0.009569066140274396 0.0 1.0e-8 -19.590973245013544 -25.78854001393961 7.986121541337159 7.712638581589541 84.8795475984813
2760 124588.92206706211 1180.4730670621211 0.0095655773703316 0.0 1.0e-8 -19.584446142935008 -25.779121234973758 7.790983887398436 7.712638581589541 84.60066595234218
2770 124588.86698670275 1180.417986702756 0.009565131044656077 0.0 1.0e-8 -19.583773889613923 -25.777751574416612 7.733737469986536 7.712638581589541 84.32369270203247
2780 124588.78562129635 1180.3366212963592 0.00956447172669968 0.0 1.0e-8 -19.58226978008406 -25.776252327024707 7.927366224726759 7.7116323159947555 84.04872657027592
2790 124588.51408714273 1180.0650871427351 0.009562271438503658 0.0 1.0e-8 -19.575528728243313 -25.772936340019328 7.790117831415856 7.705863471866504 83.77550085083092
2800 124589.20997810487 1180.7609781048814 0.009567910363291913 0.0 1.0e-8 -19.58964615054967 -25.78460667804717 7.757972548866569 7.705863471866504 83.5042909756793
2810 124588.21935424952 1179.7703542495292 0.00955988316690966 0.0 1.0e-8 -19.56977194007257 -25.767778909152554 7.5959724098718855 7.590605986402844 83.23461038980406
2820 124589.06668613803 1180.6176861380372 0.009566749243708891 0.0 1.0e-8 -19.58586854371748 -25.78307456210561 7.897582104690466 7.590605986402844 82.96700462168474
2830 124589.58618028091 1181.1371802809153 0.00957095879457099 0.0 1.0e-8 -19.593763412774678 -25.794436459401595 7.804320305455931 7.574608775259659 82.7012241378175
2840 124588.8526201896 1180.4036201896088 0.009565014630316023 0.0 1.0e-8 -19.58201544760888 -25.779014335171297 7.563257608082671 7.485709654913551 82.43706241740632
2850 124588.6474523489 1180.1984523489082 0.009563352119828589 0.0 1.0e-8 -19.579820804999997 -25.77360350002317 7.564721572215944 7.485709654913551 82.17459687721887
2860 124588.71584275264 1180.2668427526514 0.00956390629909506 0.0 1.0e-8 -19.581462046581294 -25.77450171971239 7.577840922203588 7.485709654913551 81.91402879251874
2870 124587.89554618842 1179.4465461884247 0.009557259294202982 0.0 1.0e-8 -19.565218409024112 -25.76036647184239 7.502855135111785 7.485709654913551 81.6552311810427
2880 124588.00232947504 1179.5533294750494 0.009558124577637706 0.0 1.0e-8 -19.56788394327768 -25.761671758626647 7.86335492394044 7.485709654913551 81.39817247341402
2890 124588.88771279986 1180.4387127998634 0.009565298991804552 0.0 1.0e-8 -19.583024895199003 -25.77932767213281 7.766921927748086 7.401105294310142 81.1426598669596
2900 124588.31747317422 1179.868473174225 0.009560678241521577 0.0 1.0e-8 -19.57166161307424 -25.76957567950774 7.48312323260091 7.318824974396179 80.88886319931743
2910 124587.99863920463 1179.5496392046334 0.009558094674738466 0.0 1.0e-8 -19.565180616430155 -25.764245020575004 7.300121100877595 7.300121100877595 80.63662719214065
2920 124587.82841901892 1179.379419018922 0.009556715351141979 0.0 1.0e-8 -19.56461696919962 -25.758510503967017 7.623069505959261 7.269352281150203 80.38616587832472
2930 124588.04182193053 1179.5928219305351 0.009558444591832891 0.0 1.0e-8 -19.565177684657073 -25.765858257455704 7.557160702637329 7.269352281150203 80.13723395133297
2940 124587.44930845416 1179.0003084541677 0.009553643352686231 0.0 1.0e-8 -19.554792427467476 -25.754306719928167 7.468497459015565 7.269352281150203 79.89009108319006
2950 124587.97795178679 1179.5289517867932 0.00955792704101478 0.0 1.0e-8 -19.566288337956195 -25.762399770121334 7.436861380507954 7.227873240273009 79.64438384379517
2960 124587.33008654331 1178.8810865433188 0.009552677276928736 0.0 1.0e-8 -19.55410137969926 -25.750594177452825 7.562689870075303 7.227873240273009 79.40028010870537
2970 124587.97697464483 1179.527974644836 0.009557919123064548 0.0 1.0e-8 -19.56416564513802 -25.764482279649513 7.216871640482074 7.107492126446857 79.15751888706235
2980 124587.84724849084 1179.3982484908483 0.00955686792960868 0.0 1.0e-8 -19.564352371742416 -25.75949951278264 7.386833925912473 7.107492126446857 78.91660727167589
2990 124587.75423018867 1179.3052301886783 0.009556114186223005 0.0 1.0e-8 -19.56165690650198 -25.75874791110857 7.301293294712593 7.092829215333832 78.67703526427708
3000 124587.89133980378 1179.4423398037907 0.009557225209140995 0.0 1.0e-8 -19.564782373456524 -25.760696424948122 7.31298438591959 7.092829215333832 78.43896992374026
3010 124587.8237151987 1179.3747151987045 0.00955667723527345 0.0 1.0e-8 -19.561880208169868 -25.761095439471063 7.1187234530419765 7.092829215333832 78.20245861756896
3020 124587.56180813421 1179.1128081342176 0.009554554957045264 0.0 1.0e-8 -19.557026135289902 -25.756248670860856 7.213619486058018 7.092829215333832 77.96745426322948
3030 124588.12464608974 1179.675646089745 0.009559115730315556 0.0 1.0e-8 -19.569738754402238 -25.764390151115066 7.032377258556464 7.032377258556464 77.73398706644926
3040 124587.39844550745 1178.94944550746 0.009553231201434677 0.0 1.0e-8 -19.550318332301856 -25.756916735050396 7.167457889859429 7.016345861052301 77.50194201790463
3050 124586.95091420696 1178.501914206965 0.009549604777927037 0.0 1.0e-8 -19.543566459356725 -25.747106459564947 7.187533732931319 7.016345861052301 77.27141699333136
3060 124586.77148244836 1178.3224824483623 0.0095481508113627 0.0 1.0e-8 -19.541592033998484 -25.742434939915682 7.112864912044568 7.016345861052301 77.04222070579678
3070 124587.32820939043 1178.879209390434 0.009552662066034345 0.0 1.0e-8 -19.551769234069184 -25.752878707697533 7.097788179299619 6.959849835342218 76.81442035546081
3080 124587.26306296972 1178.81406296973 0.009552134173323335 0.0 1.0e-8 -19.55070211128327 -25.75153555659304 7.103153627192569 6.959849835342218 76.58803130432443
3090 124587.02937590408 1178.5803759040864 0.009550240566625115 0.0 1.0e-8 -19.54632649358382 -25.74726322582609 7.032655589612718 6.827283076238409 76.36310726833834
3100 124587.56400364998 1179.1150036499894 0.009554572747689175 0.0 1.0e-8 -19.556551063931977 -25.756845930274153 7.162208850641461 6.815470794607219 76.13951321401977
3110 124587.43108699107 1178.9820869910764 0.009553495701020247 0.0 1.0e-8 -19.556092172450803 -25.75237964915604 6.935973669038447 6.708245819205224 75.91721595435897
3120 124586.94701826462 1178.498018264625 0.009549573208432634 0.0 1.0e-8 -19.546547470195378 -25.744005725420863 6.972740711439727 6.708245819205224 75.69650151524941
3130 124587.15237935781 1178.7033793578157 0.00955123728487841 0.0 1.0e-8 -19.550744060464922 -25.7474091438566 7.0456296058931045 6.708245819205224 75.47683701895762
3140 124587.25107701447 1178.8020770144794 0.009552037049055526 0.0 1.0e-8 -19.55073437832766 -25.751084632596218 6.952651142621718 6.708245819205224 75.25870384182625
3150 124587.1447459475 1178.6957459475088 0.00955117543003485 0.0 1.0e-8 -19.547060759798455 -25.750823712831902 6.8327568074617275 6.708245819205224 75.04177546783866
3160 124586.58107797845 1178.1320779784583 0.009546607931021469 0.0 1.0e-8 -19.537361536285715 -25.7396393055937 6.879581560536652 6.708245819205224 74.82612111621859
3170 124587.16627364537 1178.7172736453795 0.00955134987269291 0.0 1.0e-8 -19.548006951842297 -25.750675726937942 7.040980136116078 6.708245819205224 74.61182957884058
3180 124586.72605440977 1178.277054409773 0.009547782700111343 0.0 1.0e-8 -19.541660834213786 -25.740715655188893 7.002563868579504 6.708245819205224 74.39878335643253
3190 124586.85802533476 1178.4090253347676 0.009548852083334811 0.0 1.0e-8 -19.542824659192007 -25.744452496885145 6.890477298199901 6.627227275516432 74.18710997540434
3200 124586.61016388182 1178.1611638818285 0.009546843619125531 0.0 1.0e-8 -19.539337457213662 -25.738761779093693 6.709613398637902 6.627227275516432 73.9766156581816
3210 124586.35578818651 1177.9067881865194 0.009544782368883993 0.0 1.0e-8 -19.53431187892562 -25.734361224073183 6.922279754555202 6.60084152848364 73.76729798466326
3220 124586.8621591222 1178.4131591222103 0.009548885580129205 0.0 1.0e-8 -19.544119877112735 -25.7433219944067 6.998275822693384 6.60084152848364 73.55939523815931
3230 124586.91815941263 1178.4691594126343 0.009549339360165157 0.0 1.0e-8 -19.545754845226128 -25.74375498308987 6.6736641548022515 6.524197011921263 73.35246125393988
3240 124586.61199587065 1178.1629958706617 0.009546858464047804 0.0 1.0e-8 -19.540330730000335 -25.737846896026753 6.6208216303431335 6.524197011921263 73.14694133117622
3250 124587.04637611848 1178.5973761184869 0.009550378322301798 0.0 1.0e-8 -19.549350985266727 -25.744917001775292 6.631021684685459 6.524197011921263 72.94251464162612
3260 124586.66811758821 1178.219117588218 0.009547313228028804 0.0 1.0e-8 -19.540596406138405 -25.739668320334744 6.617364983355099 6.524197011921263 72.7393849454273
3270 124586.35129264017 1177.9022926401813 0.00954474594069472 0.0 1.0e-8 -19.536207463786752 -25.732319788782092 6.719610493812205 6.524197011921263 72.53734155676698
3280 124585.8797341937 1177.4307341937092 0.00954092482106885 0.0 1.0e-8 -19.526759808364204 -25.724299624232543 6.538827201405592 6.524197011921263 72.33643938218444
3290 124586.88666194754 1178.4376619475515 0.00954908413075957 0.0 1.0e-8 -19.546260717292483 -25.742100190569687 6.7649159616987795 6.454859218387464 72.13675669088992
3300 124586.23180661017 1177.7828066101793 0.00954377772473406 0.0 1.0e-8 -19.533401043528812 -25.730706661728874 6.493341819246702 6.454859218387464 71.93825088062415
3310 124586.22276797381 1177.7737679738202 0.00954370448310083 0.0 1.0e-8 -19.534307240029392 -25.72946402460596 6.638914591699417 6.454859218387464 71.74078505762678
3320 124586.44197222758 1177.9929722275847 0.009545480733070268 0.0 1.0e-8 -19.536965991027728 -25.73493059920449 6.710667272744768 6.43753010171659 71.54455946738817
3330 124586.446599476 1177.9975994760025 0.009545518228464264 0.0 1.0e-8 -19.537183361073772 -25.734877552575625 6.552110917767793 6.43753010171659 71.34927617643463
3340 124586.17429393667 1177.7252939366736 0.0095433116895965 0.0 1.0e-8 -19.534504343992324 -25.727477714587707 6.382257216404657 6.382257216404657 71.15530515886412
3350 124586.2820267473 1177.8330267473066 0.00954418466718844 0.0 1.0e-8 -19.536393963805466 -25.729593040314143 6.4912601023399805 6.382257216404657 70.96249650055482
3360 124585.89904615613 1177.4500461561402 0.009541081309239533 0.0 1.0e-8 -19.52659664860471 -25.72520975685228 6.447269638507493 6.274051190855786 70.77069169468527
3370 124586.093496343 1177.6444963430113 0.009542656972724868 0.0 1.0e-8 -19.531877687232367 -25.727122704708506 6.513596028151255 6.274051190855786 70.57982346056892
3380 124586.23860929707 1177.7896092970768 0.0095438328480822 0.0 1.0e-8 -19.53239259786767 -25.731983702799965 6.428533666649029 6.274051190855786 70.39007683163102
3390 124586.38567619695 1177.9366761969577 0.009545024556600317 0.0 1.0e-8 -19.536844790137906 -25.73298850447165 6.600258711499519 6.258784703948908 70.20151532206678
3400 124586.12866383817 1177.6796638381784 0.009542941941018792 0.0 1.0e-8 -19.53413210569107 -25.726175350705972 6.444985488382294 6.231269488234547 70.01384408956464
3410 124585.86847220558 1177.4194722055836 0.009540833563231831 0.0 1.0e-8 -19.528300830508783 -25.722375156054426 6.528650984434121 6.231269488234547 69.82735749898579
3420 124586.38386492002 1177.9348649200256 0.00954500987951016 0.0 1.0e-8 -19.53600663461964 -25.733759996762302 6.34785777978516 6.195112963800245 69.64180918446743
3430 124585.29256771621 1176.8435677162197 0.009536166909578613 0.0 1.0e-8 -19.513331119145164 -25.71602005918234 6.368986554112286 6.195112963800245 69.45742553162586
3440 124585.45051098244 1177.0015109824453 0.009537446751173783 0.0 1.0e-8 -19.519296407118958 -25.715907181533225 6.1900001389605475 6.1900001389605475 69.27397905717875
3450 124585.93671322294 1177.4877132229449 0.009541386531994621 0.0 1.0e-8 -19.529851685665506 -25.723366225712653 6.360409436835187 6.182337500944879 69.09151481628209
3460 124585.80116766438 1177.3521676643868 0.009540288182897321 0.0 1.0e-8 -19.528272743032034 -25.719917637167896 6.227972021099336 6.126361674523059 68.90998054942973
3470 124585.50127268124 1177.0522726812487 0.009537858081996062 0.0 1.0e-8 -19.520843443924548 -25.716236624739594 6.257717193405014 6.126361674523059 68.72946778076081
3480 124585.63539340065 1177.1863934006542 0.009538944885375347 0.0 1.0e-8 -19.519522116712693 -25.72254065247526 6.396823069121057 6.126361674523059 68.55017261552115
3490 124585.71992809733 1177.2709280973359 0.009539629884638903 0.0 1.0e-8 -19.524536171693825 -25.720650364390224 6.268409102574335 6.075082382930825 68.37156057731242
3500 124585.76241027197 1177.3134102719778 0.009539974125045344 0.0 1.0e-8 -19.52323292061203 -25.72353278795825 6.092467109438989 5.972329103012905 68.19408058294269
3510 124585.50404358747 1177.0550435874757 0.009537880535128319 0.0 1.0e-8 -19.52109838224635 -25.71609903235722 6.173802895689812 5.972329103012905 68.01752838550217
3520 124585.30846133841 1176.8594613384194 0.00953629569834736 0.0 1.0e-8 -19.515549552383447 -25.71441031295865 6.239765321176456 5.972329103012905 67.84198525279776
3530 124585.45709280088 1177.0080928008829 0.0095375000847866 0.0 1.0e-8 -19.51666108088139 -25.718803725192373 6.085734472746314 5.972329103012905 67.66728745861933
3540 124585.58508764725 1177.1360876472609 0.009538537249157559 0.0 1.0e-8 -19.52199348971982 -25.718213760569228 6.219709913416272 5.972329103012905 67.49353573849187
3550 124585.15777123779 1176.708771237798 0.009535074630407177 0.0 1.0e-8 -19.513921554663995 -25.71045519428256 6.105650554619501 5.971795705283647 67.32070987107247
3560 124585.02764682812 1176.5786468281294 0.009534020209816666 0.0 1.0e-8 -19.51329987685736 -25.70626531419589 6.094228799819325 5.971795705283647 67.14893434325819
3570 124585.18292319945 1176.7339231994556 0.009535278441101351 0.0 1.0e-8 -19.51788428797755 -25.70744128040357 6.257781100589613 5.971795705283647 66.97801550953992
3580 124584.9928601161 1176.5438601161004 0.009533738327074352 0.0 1.0e-8 -19.509741978883255 -25.708536656112244 5.988515046497906 5.934501784352843 66.8078356678468
3590 124584.84402861228 1176.3950286122854 0.00953253231966545 0.0 1.0e-8 -19.507033814369095 -25.705738765856267 6.001740182102623 5.934501784352843 66.63878224334259
3600 124585.22994543801 1176.7809454380185 0.009535659470430736 0.0 1.0e-8 -19.514445721887313 -25.712617525777972 5.95593056019063 5.923024624421085 66.4704240361433
3610 124585.07703620421 1176.6280362042162 0.009534420420470695 0.0 1.0e-8 -19.51239759607222 -25.709002722778393 6.047279386129029 5.923024624421085 66.30305440509225
3620 124584.8656669488 1176.416666948804 0.009532707658847605 0.0 1.0e-8 -19.50971099209164 -25.703866937254418 5.760886036085756 5.760886036085756 66.13663760211793
3630 124585.10259291908 1176.6535929190868 0.009534627510950137 0.0 1.0e-8 -19.51217775903592 -25.71017304432874 6.073663221656153 5.760886036085756 65.97093466547334
3640 124585.21758196023 1176.7685819602339 0.009535559287032558 0.0 1.0e-8 -19.514046298518963 -25.71256737232929 5.975508361943941 5.760886036085756 65.80617523208164
3650 124584.8502738327 1176.4012738327 0.009532582925766291 0.0 1.0e-8 -19.50916564848643 -25.70384234532858 6.056320652208889 5.760886036085756 65.642275928194
3660 124584.63324833626 1176.1842483362707 0.009530824330644255 0.0 1.0e-8 -19.50255981481814 -25.70241695181639 5.928679232703734 5.760886036085756 65.47928522321867
3670 124584.75738231283 1176.30838231284 0.009531830209719596 0.0 1.0e-8 -19.504608604059968 -25.704967100963643 5.822098474906991 5.760886036085756 65.3170508207942
3680 124584.80490380095 1176.3559038009553 0.009532215284554425 0.0 1.0e-8 -19.504697745234864 -25.70663685438612 5.889720307794932 5.760886036085756 65.15565030670358
3690 124584.38771855299 1175.9387185529922 0.009528834760357392 0.0 1.0e-8 -19.49733438626265 -25.69854514057093 5.803427750071805 5.760886036085756 64.9950714415623
3700 124584.76748462081 1176.318484620817 0.009531912070467857 0.0 1.0e-8 -19.507109514329102 -25.70284237518794 5.980338894934258 5.760886036085756 64.83539966129196
3710 124585.04726084083 1176.5982608408376 0.009534179145552973 0.0 1.0e-8 -19.509326510961273 -25.710998701132837 5.741703782887267 5.741703782887267 64.67657255971159
3720 124585.28572802994 1176.8367280299426 0.009536111486418104 0.0 1.0e-8 -19.51802674133836 -25.711129719301 5.858290404804807 5.741703782887267 64.51842834020542
3730 124585.01150961909 1176.5625096190925 0.009533889447221661 0.0 1.0e-8 -19.511900772307683 -25.707099133667697 5.8565410873345805 5.736119516685898 64.36114207925316
3740 124585.07634718671 1176.627347186717 0.009534414837242766 0.0 1.0e-8 -19.512475706449493 -25.70893557901485 5.8957860464454175 5.70795253260256 64.20479769871311
3750 124584.67727295519 1176.2282729551953 0.009531181069743412 0.0 1.0e-8 -19.506031218466887 -25.700595145542565 5.809153504170016 5.6935281074159345 64.0490605093324
3760 124584.6919212305 1176.2429212304996 0.009531299767250942 0.0 1.0e-8 -19.504209388797705 -25.70295685189646 5.702190474573413 5.652858325143946 63.89410454221836
3770 124584.43939803225 1175.990398032256 0.00952925352811343 0.0 1.0e-8 -19.500980346753835 -25.696830794743363 5.797003818830815 5.641459248602903 63.73995518549964
3780 124584.48640915313 1176.0374091531412 0.009529634467354348 0.0 1.0e-8 -19.502296836468133 -25.697261315527527 5.6800312556692205 5.635180202411313 63.58662994550664
3790 124584.54534215965 1176.0963421596534 0.00953011201169584 0.0 1.0e-8 -19.500444684358968 -25.701293941127574 5.899695004367507 5.598804630454062 63.43401566928317
3800 124584.80379557643 1176.354795576437 0.009532206304419538 0.0 1.0e-8 -19.506421771764934 -25.70489753079312 5.7371087921524335 5.598804630454062 63.2822517395545
3810 124584.12511467148 1175.6761146714853 0.00952670683570041 0.0 1.0e-8 -19.495529087524318 -25.69065266282493 5.676954052374711 5.598804630454062 63.13125128429384
3820 124584.39568160774 1175.9466816077475 0.009528899286366913 0.0 1.0e-8 -19.501297569891932 -25.69490120589265 5.714035691686927 5.465128583498013 62.98081794365912
3830 124584.41838702357 1175.9693870235787 0.00952908327227724 0.0 1.0e-8 -19.500182335650635 -25.69686649495995 5.680462061951429 5.465128583498013 62.8313553072364
3840 124583.97212961903 1175.5231296190323 0.009525467171368731 0.0 1.0e-8 -19.49039331658696 -25.690118122919102 5.594409353009718 5.465128583498013 62.682450227722285
3850 124584.25453693862 1175.8055369386275 0.009527755566708625 0.0 1.0e-8 -19.496383074558707 -25.694593518969725 5.731306913688421 5.465128583498013 62.53436740954591
3860 124584.50760415247 1176.0586041524803 0.009529806214098682 0.0 1.0e-8 -19.501601105530597 -25.69874955326725 5.739545809791117 5.465128583498013 62.38699136594052
3870 124584.16131870332 1175.7123187033285 0.009527000203230239 0.0 1.0e-8 -19.492340703363368 -25.695184385778475 5.718577695469969 5.465128583498013 62.240372308854944
3880 124583.70536573727 1175.2563657372812 0.009523305537510492 0.0 1.0e-8 -19.486517560526522 -25.68412034158419 5.49397079648752 5.465128583498013 62.09449764395896
3890 124583.66194191558 1175.2129419155826 0.00952295366677514 0.0 1.0e-8 -19.484042778956507 -25.684986891035095 5.58436724639121 5.465128583498013 61.94927515714201
3900 124583.8631454201 1175.4141454201017 0.009524584053561047 0.0 1.0e-8 -19.490562661857098 -25.68592399450469 5.586893401382369 5.455336696343341 61.80478909866403
3910 124583.92409520203 1175.4750952020404 0.009525077940182527 0.0 1.0e-8 -19.48908474834019 -25.68965570309095 5.494694850351669 5.455336696343341 61.6609442877364
3920 124584.08831096586 1175.6393109658675 0.009526408608910299 0.0 1.0e-8 -19.492770248596116 -25.69205941592807 5.539468863433884 5.4256711161593145 61.5178931175302
3930 124583.7538479244 1175.3048479244026 0.009523698397055478 0.0 1.0e-8 -19.487929486512144 -25.68451312880103 5.602004010646931 5.4256711161593145 61.37551210652276
3940 124584.18417836606 1175.7351783660706 0.009527185439029954 0.0 1.0e-8 -19.4942599288338 -25.694125613496936 5.494356063349262 5.263206364488042 61.233800415839795
3950 124583.7453970641 1175.296397064114 0.009523629918273376 0.0 1.0e-8 -19.48762094691409 -25.68450791161021 5.43124602961219 5.263206364488042 61.092725526991146
3960 124583.7451006824 1175.2961006824044 0.009523627516641138 0.0 1.0e-8 -19.487080423121256 -25.685047710897976 5.619867752415265 5.263206364488042 60.95244941506183
3970 124584.02866932872 1175.5796693287266 0.009525925322412298 0.0 1.0e-8 -19.493189288540577 -25.689442651562928 5.526878545163314 5.263206364488042 60.81274393340583
3980 124583.80697061951 1175.357970619516 0.009524128859439082 0.0 1.0e-8 -19.487932826923554 -25.68648575603916 5.433304020513482 5.263206364488042 60.673703314568876
3990 124583.56399938934 1175.1149993893487 0.00952216002155046 0.0 1.0e-8 -19.483866454174233 -25.68155014244755 5.407288145178498 5.263206364488042 60.535327329196065
4000 124583.4449723229 1174.9959723229113 0.00952119552465092 0.0 1.0e-8 -19.48263597277665 -25.67837138707793 5.565399384732311 5.263206364488042 60.397646122612926
4010 124583.3768252139 1174.9278252139047 0.009520643316843767 0.0 1.0e-8 -19.48077091867276 -25.67771514346356 5.371412571603376 5.263206364488042 60.26059791158875
4020 124583.66487929485 1175.2158792948612 0.009522977468867317 0.0 1.0e-8 -19.483561260457407 -25.68559709330495 5.445971248887805 5.263206364488042 60.1241916525524
4030 124583.99448531482 1175.5454853148258 0.009525648323437124 0.0 1.0e-8 -19.491739547699922 -25.689629954565675 5.418897870053115 5.263206364488042 59.98841525424368
4040 124584.19311516325 1175.744115163252 0.009527257855442717 0.0 1.0e-8 -19.493220301839614 -25.695508887623333 5.48759376457901 5.263206364488042 59.85330404653411
4050 124583.77130964735 1175.322309647352 0.00952383989241573 0.0 1.0e-8 -19.48582032131071 -25.68728430100296 5.356602316809322 5.263206364488042 59.718821099774104
4060 124583.57213581866 1175.1231358186633 0.009522225952444013 0.0 1.0e-8 -19.48259755141578 -25.683131248318972 5.304296903488623 5.263206364488042 59.58501445267405
4070 124583.51084595494 1175.0618459549441 0.009521729310081065 0.0 1.0e-8 -19.483786392886543 -25.679672345935813 5.372924958525262 5.263206364488042 59.45177980387128
4080 124583.50843517306 1175.0594351730688 0.009521709775098695 0.0 1.0e-8 -19.48084943726934 -25.68252214851782 5.236518824598868 5.236518824598868 59.31917418403752
4090 124583.57313417083 1175.1241341708374 0.009522234042264297 0.0 1.0e-8 -19.48187710017524 -25.683895843129307 5.379474747679023 5.169591006988018 59.187208330920136
4100 124583.21867222688 1174.7696722268884 0.009519361775844767 0.0 1.0e-8 -19.47733903818235 -25.67529990606434 5.3337609526158 5.1131903289649525 59.05580963706938
4110 124583.33532063724 1174.886320637248 0.009520306998082831 0.0 1.0e-8 -19.479430764989388 -25.677531552006712 5.297088690464895 5.1131903289649525 58.92502581630269
4120 124583.370819115 1174.921819115014 0.009520594648385979 0.0 1.0e-8 -19.480146683829645 -25.678131388703804 5.265509189143096 5.1131903289649525 58.79486196586752
4130 124583.50229651993 1175.0532965199382 0.009521660032530984 0.0 1.0e-8 -19.480196597781713 -25.682958151954296 5.4050315377635005 5.1131903289649525 58.66533694240061
4140 124583.32862957209 1174.8796295720967 0.009520252779225 0.0 1.0e-8 -19.4789887308674 -25.67772916888285 5.256560015455946 5.1131903289649525 58.53633350286104
4150 124583.4416391513 1174.9926391513 0.009521168515385037 0.0 1.0e-8 -19.479357361455698 -25.68154720797139 5.257908708029468 5.1131903289649525 58.40792470724327
4160 124583.1871283581 1174.7381283581053 0.009519106170421973 0.0 1.0e-8 -19.47467713024909 -25.676800944980045 5.303443637196564 5.1131903289649525 58.28014343256384
4170 124583.32692213693 1174.8779221369332 0.00952023894358265 0.0 1.0e-8 -19.478169677816453 -25.678492778915114 5.3808174778492965 5.1131903289649525 58.15298500977371
4180 124583.02087010854 1174.5718701085425 0.009517758951079132 0.0 1.0e-8 -19.474458206865933 -25.670861003533304 5.143466804639168 5.1131903289649525 58.02628013569391
4190 124583.20911555906 1174.7601155590673 0.009519284336513032 0.0 1.0e-8 -19.476862517652506 -25.675431253132558 5.234450102190838 5.084693023420602 57.90020984102433
4200 124582.76006766921 1174.3110676692158 0.009515645623819614 0.0 1.0e-8 -19.468870860981355 -25.666794473523822 5.194236821397972 5.084693023420602 57.77480752853272
4210 124582.73296475696 1174.2839647569635 0.009515426004235444 0.0 1.0e-8 -19.46604216946787 -25.668619849241423 5.22817294186985 5.084693023420602 57.64987990334156
4220 124582.87182991063 1174.4228299106326 0.009516551252585896 0.0 1.0e-8 -19.46895980425296 -25.670849899600796 5.146528874992459 4.988453322368745 57.52553808605008
4230 124582.96840390656 1174.5194039065682 0.009517333808372944 0.0 1.0e-8 -19.472646012469 -25.67073571862403 5.1807852551522355 4.988453322368745 57.40165799419139
4240 124582.91446013418 1174.46546013419 0.009516896692658296 0.0 1.0e-8 -19.473002377710998 -25.668383585231624 5.160494488036139 4.988453322368745 57.2784315725399
4250 124582.95882899071 1174.5098289907182 0.009517256221174275 0.0 1.0e-8 -19.472343549309414 -25.67069002711122 5.051749014940453 4.988453322368745 57.15579186011438
4260 124582.60531193021 1174.1563119302155 0.009514391611308683 0.0 1.0e-8 -19.46644456126313 -25.66349184519865 5.017692267010194 4.988453322368745 57.03362562859424
4270 124583.31143696756 1174.8624369675672 0.009520113464577836 0.0 1.0e-8 -19.47886646674965 -25.67723257469541 5.034986581702668 4.98464867893175 56.91201094500728
4280 124583.19572661442 1174.746726614423 0.009519175843579584 0.0 1.0e-8 -19.4763531444039 -25.675460503479854 5.109887183963632 4.971275520726241 56.79094237150149
4290 124582.60391469134 1174.1549146913458 0.009514380289240535 0.0 1.0e-8 -19.466362858913243 -25.663530833283346 5.11567589865817 4.971275520726241 56.67048239374286
4300 124582.08005431743 1173.6310543174332 0.009510135358053428 0.0 1.0e-8 -19.455192974514688 -25.655285808882553 5.201127125041732 4.8085635492072 56.55042894189113
4310 124583.12399276512 1174.6749927651254 0.00951859457179569 0.0 1.0e-8 -19.472472934677967 -25.676685979949127 5.113541059336914 4.8085635492072 56.43097060325876
4320 124582.99273575666 1174.5437357566698 0.009517530973561379 0.0 1.0e-8 -19.47441685784719 -25.669879681381616 5.025363312329258 4.8085635492072 56.31204740948857
4330 124582.77817758117 1174.3291775811813 0.009515792371567536 0.0 1.0e-8 -19.468575224099794 -25.667776384061114 4.992166159158426 4.8085635492072 56.193650945317884
4340 124583.12549154059 1174.6764915405947 0.009518606716632464 0.0 1.0e-8 -19.475897658988657 -25.673323366567047 5.067928053485767 4.8085635492072 56.07577145615506
4350 124582.4967785709 1174.0477785709081 0.009513512146732418 0.0 1.0e-8 -19.4654534120873 -25.66047529851744 4.964763925594042 4.8085635492072 55.95840472215893
4360 124582.54355592208 1174.0945559220854 0.009513891191696976 0.0 1.0e-8 -19.464924286925736 -25.662741100849274 4.974526799258889 4.8085635492072 55.84154056245637
4370 124582.53625483139 1174.0872548313928 0.00951383202969671 0.0 1.0e-8 -19.4636742026878 -25.663718375131367 4.905109166427005 4.802058139882771 55.72513701476354
4380 124582.93830857203 1174.4893085720396 0.00951708994067367 0.0 1.0e-8 -19.472036210780885 -25.670257012698244 5.148189247577093 4.802058139882771 55.609349830264016
4390 124582.01946592315 1173.570465923156 0.009509644399818655 0.0 1.0e-8 -19.455211814420238 -25.653039264693888 4.862114812398463 4.802058139882771 55.49399387013258
4400 124582.27578135046 1173.8267813504644 0.00951172136804397 0.0 1.0e-8 -19.45893831499137 -25.65881045719729 4.95348568671044 4.802058139882771 55.37911835916743
4410 124582.45068444584 1174.0016844458441 0.00951313863806719 0.0 1.0e-8 -19.46323915985863 -25.660987942293445 4.846187079647116 4.802058139882771 55.264725310384705
4420 124582.45115189039 1174.002151890396 0.009513142425851216 0.0 1.0e-8 -19.461008838242208 -25.663241245171804 4.923914150665741 4.802058139882771 55.150923521641445
4430 124582.17451458836 1173.7255145883682 0.009510900785961326 0.0 1.0e-8 -19.45573815938883 -25.658259457892342 5.025917821818712 4.782015626982643 55.03748662788638
4440 124582.51625844231 1174.0672584423155 0.009513669995498571 0.0 1.0e-8 -19.464499295228563 -25.662161421509126 4.968486414233956 4.782015626982643 54.924602279530774
4450 124582.4938208319 1174.044820831914 0.009513488179661946 0.0 1.0e-8 -19.46531358902746 -25.660515106793923 4.861631848137556 4.692248287975378 54.812165243857756
4460 124581.96412807814 1173.5151280781429 0.009509195987692407 0.0 1.0e-8 -19.453626845976032 -25.6525767647953 4.98523755898586 4.692248287975378 54.70023254637757
4470 124582.7174192434 1174.2684192434099 0.009515300036251246 0.0 1.0e-8 -19.466201042865833 -25.6679145275192 4.936607854021167 4.692248287975378 54.58878547796687
4480 124582.33770200962 1173.88870200963 0.009512223121851487 0.0 1.0e-8 -19.461320698286187 -25.65872603025946 4.996743246055619 4.692248287975378 54.477813700108115
4490 124582.45653165592 1174.0075316559232 0.009513186019021463 0.0 1.0e-8 -19.46232729010694 -25.6621255278113 4.900253340987087 4.692248287975378 54.36731800664619
4500 124582.18435639974 1173.7353563997458 0.009510980535860603 0.0 1.0e-8 -19.457520742077236 -25.656850395189707 4.852975378156859 4.692248287975378 54.257282729989186
4510 124582.19894701942 1173.7499470194307 0.009511098766174678 0.0 1.0e-8 -19.458641424718394 -25.656269677870483 4.834714843720537 4.692248287975378 54.14769047672174
4520 124582.18924315821 1173.740243158216 0.009511020134109423 0.0 1.0e-8 -19.457688935548674 -25.656862883157004 4.8547352129621935 4.692248287975378 54.0385806305947
4530 124582.24193730607 1173.792937306076 0.009511447123900537 0.0 1.0e-8 -19.45749774897584 -25.659011695702162 4.969711112369554 4.692248287975378 53.929969925131196
4540 124582.13457223422 1173.6855722342298 0.00951057712615957 0.0 1.0e-8 -19.45747518020582 -25.655055671574388 4.691179221583057 4.691179221583057 53.82173463109876
4550 124581.71340830204 1173.2644083020423 0.009507164361996336 0.0 1.0e-8 -19.449310126063068 -25.647618408353708 4.708718099147712 4.691179221583057 53.71400045064774
4560 124582.02418372378 1173.5751837237913 0.009509682628972926 0.0 1.0e-8 -19.455421964021355 -25.653015617594008 4.722712764682221 4.670880545253471 53.606611602073556
4570 124581.60362871917 1173.154628719174 0.009506274799055081 0.0 1.0e-8 -19.446624129989175 -25.646238403340504 4.706005999700894 4.670880545253471 53.499815248722605
4580 124581.86086230353 1173.411862303532 0.00950835920726572 0.0 1.0e-8 -19.451561317597083 -25.65083476844171 4.842057735318605 4.670880545253471 53.39343923700349
4590 124581.98052139913 1173.5315213991416 0.009509328825606922 0.0 1.0e-8 -19.453273987949444 -25.65355484075937 4.624706174475067 4.598808560299791 53.287417002399174
4600 124581.73094136282 1173.2819413628313 0.009507306435419437 0.0 1.0e-8 -19.450945994724833 -25.64663863910451 4.767421270336904 4.598808560299791 53.1819262120072
4610 124581.527536135 1173.0785361350136 0.009505658207688953 0.0 1.0e-8 -19.44538584903364 -25.644661404849103 4.783144810066139 4.598808560299791 53.07681491428654
4620 124581.87152107508 1173.4225210750883 0.00950844557713458 0.0 1.0e-8 -19.452254797363423 -25.650540090420094 4.688617313007573 4.598808560299791 52.97215730447556
4630 124581.68858827351 1173.2395882735145 0.009506963241013706 0.0 1.0e-8 -19.446761568147565 -25.64925684862922 4.6584883305154605 4.598808560299791 52.86792728612434
4640 124582.17169513751 1173.7226951375196 0.009510877939463607 0.0 1.0e-8 -19.457614738084317 -25.65630266525156 4.702576604796722 4.598808560299791 52.76410270842204
4650 124581.47765266638 1173.028652666384 0.009505253993317623 0.0 1.0e-8 -19.44583064141392 -25.642369637469358 4.720996807396167 4.589071840761465 52.6607020492776
4660 124581.52097648551 1173.0719764855166 0.009505605053714894 0.0 1.0e-8 -19.445265566838827 -25.644540907409066 4.696230181320595 4.556720001020265 52.557746193610626
4670 124581.6180646666 1173.1690646666102 0.009506391776033182 0.0 1.0e-8 -19.44799805817081 -25.645409103467784 4.754377534893907 4.526956083474662 52.45522383993384
4680 124581.71212399073 1173.263123990735 0.009507153954999752 0.0 1.0e-8 -19.44856358774723 -25.64833231168558 4.669079524017302 4.526956083474662 52.35312252323691
4690 124582.058395123 1173.6093951229996 0.009509959849855983 0.0 1.0e-8 -19.45638398994572 -25.653334791677565 4.665200707328896 4.522414726309195 52.2513248881015
4700 124581.81222794857 1173.3632279485755 0.009507965114678458 0.0 1.0e-8 -19.452681986412472 -25.6479186023943 4.560560915577085 4.507622000461639 52.15004848366919
4710 124581.6467792762 1173.1977792762045 0.009506624455479581 0.0 1.0e-8 -19.44751210723132 -25.646963455668526 4.624260678904992 4.507622000461639 52.04920136745046
4720 124581.27643191585 1172.8274319158518 0.009503623466784288 0.0 1.0e-8 -19.441446664967174 -25.63930602561257 4.630174156526433 4.507622000461639 51.948697861022296
4730 124581.8244231576 1173.3754231576022 0.009508063934565795 0.0 1.0e-8 -19.450984556642368 -25.65007135470836 4.569627728809216 4.507622000461639 51.848585073105355
4740 124581.61703535682 1173.1680353568227 0.009506383435358002 0.0 1.0e-8 -19.449311140170266 -25.64406368952973 4.715188834409563 4.507622000461639 51.74895992066241
4750 124581.469679249 1173.0206792490062 0.009505189383337978 0.0 1.0e-8 -19.446713841391983 -25.641201501339452 4.470048639370901 4.451924017011029 51.649669382939706
4760 124581.11620111583 1172.667201115837 0.0095023250889073 0.0 1.0e-8 -19.43847839001441 -25.636339863707974 4.515968757441435 4.451924017011029 51.55076389373699
4770 124581.75855842388 1173.3095584238908 0.009507530221240288 0.0 1.0e-8 -19.451169052068906 -25.647451421818772 4.646952281962234 4.451924017011029 51.45230207303269
4780 124581.27106190253 1172.8220619025378 0.00950357995263791 0.0 1.0e-8 -19.441040545550152 -25.63952045661304 4.64813696525807 4.423561728379459 51.354222125979334
4790 124581.52350287676 1173.0745028767706 0.009505625525500046 0.0 1.0e-8 -19.44510845727413 -25.64480848672494 4.567662435403253 4.423561728379459 51.25654309649621
4800 124581.2850130661 1172.8360130661022 0.009503693001328476 0.0 1.0e-8 -19.44175438182421 -25.63932917887908 4.567622964955213 4.423561728379459 51.159236520285006
4810 124581.56189703385 1173.1128970338614 0.009505936639993436 0.0 1.0e-8 -19.44543846907689 -25.645905655535984 4.414098379895314 4.414098379895314 51.06230176553366
4820 124581.43989032191 1172.9908903219184 0.009504947998511176 0.0 1.0e-8 -19.44426929179673 -25.642552307207296 4.623824091846574 4.389351696664143 50.96571769463172
4830 124581.13584422001 1172.6868442200212 0.009502484260376866 0.0 1.0e-8 -19.436948766677205 -25.63860709659437 4.523865850661929 4.389351696664143 50.86954217679021
4840 124581.30304792029 1172.854047920293 0.009503839140870274 0.0 1.0e-8 -19.44285204514108 -25.638895901628615 4.395064952809037 4.389351696664143 50.77371504719422
4850 124581.23102572093 1172.7820257209387 0.009503255532536016 0.0 1.0e-8 -19.43746324821157 -25.64161784711547 4.543389631852129 4.389351696664143 50.67830297574407
4860 124581.413218481 1172.9642184810073 0.009504731871972618 0.0 1.0e-8 -19.443995085522204 -25.641839972021074 4.433842924156439 4.389351696664143 50.58328783534877
4870 124581.40802754683 1172.9590275468363 0.0095046898089355 0.0 1.0e-8 -19.442246163265906 -25.643394825309116 4.401862285141304 4.3430944932496836 50.488585625367264
4880 124581.07730042304 1172.62830042305 0.009502009869867581 0.0 1.0e-8 -19.436362621735555 -25.637028208654527 4.460590603924578 4.3430944932496836 50.39432255288354
4890 124581.37309302359 1172.9240930235974 0.009504406728453393 0.0 1.0e-8 -19.442366094361148 -25.641981504975433 4.3993840268714735 4.329965089006583 50.30032743823746
4900 124580.84069554781 1172.3916955478198 0.00950009261965378 0.0 1.0e-8 -19.43268473924411 -25.631935450681937 4.417532044697704 4.329965089006583 50.20675229260725
4910 124580.86316181552 1172.4141618155263 0.009500274667705502 0.0 1.0e-8 -19.431871955623762 -25.63358308067356 4.393273660853415 4.329965089006583 50.113567086389644
4920 124581.26384065516 1172.8148406551627 0.00950352143762185 0.0 1.0e-8 -19.44013332353299 -25.640169559218208 4.4847233986510915 4.309932980272158 50.02072426358312
4930 124581.25923188134 1172.8102318813471 0.009503484091930749 0.0 1.0e-8 -19.441374889173687 -25.63875978676117 4.452882346497869 4.30571122744761 49.928273453108474
4940 124580.90881590021 1172.4598159002198 0.009500644610647525 0.0 1.0e-8 -19.433046956309198 -25.634110278332145 4.390892044943088 4.30571122744761 49.836194404800146
4950 124581.0391745809 1172.5901745809097 0.009501700929576626 0.0 1.0e-8 -19.438068714538474 -25.63391645927922 4.455028264650231 4.30571122744761 49.744376139323755
4960 124581.08512478622 1172.6361247862224 0.009502073272035227 0.0 1.0e-8 -19.436834599908593 -25.63685456091048 4.4676585579141594 4.30571122744761 49.65296938189122
4970 124580.66219829519 1172.2131982951978 0.009498646225552984 0.0 1.0e-8 -19.429255030498666 -25.628761375822563 4.320384588554877 4.26103963698089 49.56184760961693
4980 124580.94169842282 1172.4926984228223 0.009500911063413676 0.0 1.0e-8 -19.435408943547344 -25.632965230402135 4.272411866642807 4.26103963698089 49.47112394727925
4990 124580.92967822072 1172.4806782207306 0.009500813661637792 0.0 1.0e-8 -19.433514728344022 -25.63441480180927 4.297886586498079 4.26103963698089 49.38073126270886


==> FWALo-n500-5000-05-09T17-28.txt <==
iter primal primal_gap rel_primal_gap feas rel_feas g1 g2 d dmin davg
0 139165.03137901466 15756.582379014668 0.12767831138542765 0.0 1.0e-8 -1.0 -1.0 Inf Inf 0.0
10 125469.51394824649 2061.064948246494 0.016701165640988603 0.0 1.0e-8 -5.33958117726587 -6.317773920655981 4080.708843283136 4080.708843283136 19727.11987601574
20 124763.46309107762 1355.0140910776245 0.010979913466683505 0.0 1.0e-8 -8.188311647782854 -9.223457776360789 18106.093994478826 2508.294647428476 15905.042695310616
30 124502.26662408005 1093.817624080053 0.008863393332818348 0.0 1.0e-8 -8.88350650231473 -9.147920889363604 3893.268433401566 2026.6162911376632 13686.991801666392
40 124077.03909457636 668.5900945763715 0.0054177011379210474 0.0 1.0e-8 -4.4581798821129155 -4.608952462777893 1701.4420458195814 1701.4420458195814 11996.28908376343
50 123812.99044262001 404.541442620015 0.003278069256182087 0.0 1.0e-8 -1.0599479247506736 -1.3578634665097695 1243.7762386466009 1243.7762386466009 10929.829815390862
60 123932.69856160716 524.2495616071683 0.004248084842287973 0.0 1.0e-8 -4.120122333056855 -4.451279077844816 6165.7021156235905 1138.2408347350033 10147.364745979
70 123685.55354921392 277.10454921392375 0.0022454260746273846 0.0 1.0e-8 -0.3876812542508503 -0.7308712781812972 9855.66817864481 1064.4368861410194 9474.158720514633
80 123739.24440851535 330.7954085153615 0.002680492390884529 0.0 1.0e-8 -2.1963857101637245 -2.333354536134266 1076.8437014712144 934.7710517756386 8873.837831286188
90 123615.96264536907 207.5136453690793 0.0016815189482616325 0.02591387845598092 0.00010311871200070831 0.02591387845598092 -0.41558551227652174 7860.742728967773 934.7710517756386 8445.634913105936
100 123564.0999582767 155.65095827670302 0.0012612666275118897 0.44991350985918643 0.0017903341534616728 0.44991350985918643 0.1653670710382471 824.7848843884859 824.7848843884859 7993.929275464348
110 123600.40607416423 191.9570741642383 0.0015554613620031665 0.0 1.0e-8 -0.6771830618227455 -0.8307970088236232 796.8854191050324 796.8854191050324 7629.8766613384
120 123571.94476928972 163.49576928972965 0.0013248344875457405 0.0 1.0e-8 -0.2345016763594856 -0.5334263709023332 7367.197405242332 752.569463868776 7327.339960367073
130 123618.96973217104 210.5207321710477 0.0017058858925538213 0.0 1.0e-8 -1.5182808067072813 -1.5978539519584558 918.8765113694425 752.569463868776 7024.560095643018
140 123542.71016224715 134.26116224715952 0.0010879414119138596 0.0 1.0e-8 -0.09619379151808971 -0.30522430749988416 684.8234234290148 684.8234234290148 6780.9977230611585
150 123517.91740594896 109.46840594896639 0.0008870414208752141 0.19594156702532928 0.0007797073700632815 0.19594156702532928 -0.10587603473803142 5272.958222546386 606.4602605342127 6530.560891207843
160 123515.00247573212 106.5534757321293 0.0008634212373265408 0.10535358144989004 0.0004192319433090103 0.10535358144989004 -0.15619426922336288 5309.782469819042 606.4602605342127 6324.8202782072585
170 123519.67525618833 111.2262561883399 0.00090128558530332 0.0 1.0e-8 -0.13315688737787923 -0.36509077929568434 5906.838273897222 606.4602605342127 6131.624503568424
180 123505.522632423 97.07363242300926 0.0007866044278946352 0.07103689628075927 0.00028267606724492983 0.07103689628075927 -0.19667557034640026 5094.27156028596 582.8123344496539 5954.8177099889135
190 123508.28908250961 99.84008250961779 0.000809021451275332 0.0 1.0e-8 -0.07082283113874155 -0.2663935753001567 5331.193029198134 573.1969151814408 5797.581414696022
200 123527.25311275454 118.8041127545439 0.0009626902672972083 0.0 1.0e-8 -0.7382342549337864 -0.8170034860376063 534.8163305233932 499.83462584726885 5612.632762987262
210 123566.54344420496 158.09444420496584 0.0012810666164758773 0.0 1.0e-8 -1.4678222017619476 -1.6013687961364838 1798.8202679251335 499.83462584726885 5479.907856407812
220 123483.73184474093 75.28284474094107 0.0006100299076033366 0.05676924360778912 0.00022590100868280337 0.05676924360778912 -0.0869720664249769 4376.755655247477 475.3662338039101 5351.027154406582
230 123554.83901485823 146.39001485823246 0.0011862236017424743 0.0 1.0e-8 -1.4173367623419324 -1.5629189472347491 1549.711616733261 474.74846267459964 5215.792694293745
240 123547.65728324611 139.20828324611648 0.001128028788742953 0.0 1.0e-8 -1.3085580912739943 -1.453576293305133 1732.3593015618478 474.74846267459964 5106.830581791187
250 123460.90211327847 52.45311327847594 0.0004250366462224636 0.29377337783907365 0.0011690080430963414 0.29377337783907365 0.15010405314816921 3106.6853617108272 449.6130096771059 4994.018532823819
260 123474.6793844292 66.2303844292037 0.0005366762564952396 0.0 1.0e-8 -0.024871943749047887 -0.15777137860541757 4280.6319191327675 428.1156217692565 4892.781512636939
270 123472.00766831342 63.55866831343155 0.0005150268788600654 0.042843144649935994 0.00017048508975088517 0.042843144649935994 -0.14526170109118652 4029.2045366968205 428.1156217692565 4800.36721699699
280 123443.15142318059 34.702423180599 0.0002811997352028871 0.5201551249353713 0.002069845570010514 0.5201551249353713 0.40198067617473043 692.1027102596344 428.1156217692565 4700.837306355547
290 123516.9847345009 108.53573450091062 0.0008794838228694587 0.0 1.0e-8 -0.9728386965241498 -1.0410441862119626 752.9699852487779 427.32428068371576 4615.089104187412
300 123440.56167875612 32.11267875612248 0.00026021458835547376 0.4869744252875705 0.001937810104274435 0.4869744252875705 0.37906208262472774 667.1937472903951 422.1942383392709 4530.237046400468
310 123514.476533697 106.02753369700804 0.0008591594380787335 0.0 1.0e-8 -0.9783330374442869 -1.0758558134501186 931.0408890876556 411.4467292455959 4453.109856100154
320 123466.06675449762 57.61775449762354 0.0004668866270057696 0.0 1.0e-8 -0.014271553939437354 -0.1720778203258817 3853.4217782075602 404.04294933643723 4386.327578139675
330 123510.8040384045 102.35503840450838 0.0008294005737363118 0.0 1.0e-8 -0.9429868427887413 -1.0673988266317735 1585.1133763946123 400.4606167995815 4308.110570508939
340 123501.18729663378 92.73829663379001 0.0007514744523998517 0.0 1.0e-8 -0.7784362372091778 -0.8986586776103991 2627.811441440058 399.23964553964686 4241.801562858629
350 123500.48801120397 92.03901120397495 0.0007458080216531605 0.0 1.0e-8 -0.7728649098016831 -0.8970675338124181 2483.6153771846675 399.23964553964686 4178.402123845028
360 123505.45738763639 97.00838763639331 0.000786075738107634 0.0 1.0e-8 -0.9068291384604095 -1.0025840029042286 1073.4423583946932 399.23964553964686 4114.990661363363
370 123459.63267912233 51.18367912233225 0.00041475020176562024 0.0 1.0e-8 -0.0007077254345517758 -0.12219848034627034 3436.4849702611145 399.23964553964686 4061.8865581100536
380 123463.5149271993 55.065927199306316 0.000446208729187629 0.0 1.0e-8 -0.06472928235223208 -0.20416515454814999 3734.122504549359 399.23964553964686 4007.095248241076
390 123497.66254159543 89.21354159543989 0.000722912752881611 0.0 1.0e-8 -0.7995791884507071 -0.9114266950807348 982.5332303656326 399.23964553964686 3943.918750085771
400 123434.68650593582 26.237505935830995 0.0002126070471546968 0.37214010032110423 0.0014808515789758126 0.37214010032110423 0.28240680127646556 1234.7635469653405 370.6096936579843 3885.7559078238382
410 123443.98844849934 35.53944849934487 0.00028798229608529376 0.18488195463964985 0.0007356980186118731 0.18488195463964985 0.05960519462050229 368.9368800092065 368.9368800092065 3834.6769547207077
420 123485.09481103459 76.64581103459932 0.0006210742591424946 0.0 1.0e-8 -0.6446963762631412 -0.715902547631373 638.1793806522587 368.9368800092065 3786.7515983595076
430 123453.71008446095 45.261084460958955 0.00036675839318715494 8.729693968234642e-5 3.47379416668115e-7 8.729693968234642e-5 -0.12590872761728633 3180.1833383020657 368.9368800092065 3743.9864234614715
440 123456.06922276232 47.62022276232892 0.0003858748987464296 0.0 1.0e-8 -0.05374648349669542 -0.17805779428081792 3408.6050043891164 368.9368800092065 3698.998687341758
450 123484.2066736184 75.75767361841281 0.0006138775280970658 0.0 1.0e-8 -0.6457108276676422 -0.7555043790418665 1877.1529564660582 367.76424861309175 3649.785944982735
460 123465.51830467675 57.069304676755564 0.00046244244327838175 0.0 1.0e-8 -0.3103104804087877 -0.370792202488218 423.6424356627737 367.76424861309175 3608.06665363739
470 123455.03944587172 46.59044587172684 0.0003775304385498504 0.0 1.0e-8 -0.09388196217213363 -0.18109436337675788 379.53690343763185 367.76424861309175 3567.7006403148566
480 123478.08581171573 69.6368117157399 0.0005642791257812493 0.0 1.0e-8 -0.553038589012175 -0.6551054288035232 2218.1588291034495 367.76424861309175 3526.0786525319554
490 123469.75117075897 61.30217075897963 0.0004967420890200122 0.0 1.0e-8 -0.40435474596699805 -0.4766204671239791 445.35989779647167 367.76424861309175 3487.948868301835
500 123482.32258909133 73.87358909133764 0.000598610465409363 0.0 1.0e-8 -0.6499469354404823 -0.7327846801480575 1046.8615856529088 367.76424861309175 3449.5466384983883
510 123475.37302844142 66.92402844142634 0.0005422969738597585 0.0 1.0e-8 -0.5587213467091203 -0.6153201514568707 557.5325460109353 364.74341290526536 3410.5541856725
520 123477.54766403075 69.09866403075284 0.00055991842204218 0.0 1.0e-8 -0.5871303212854286 -0.6970167255735475 1481.9441311102432 364.74341290526536 3375.081248548887
530 123466.03197677483 57.582976774836425 0.0004666048171048356 0.0 1.0e-8 -0.4263205889426729 -0.48485428437783185 467.050529119195 335.4689463787148 3337.421900203865
540 123441.88253021399 33.433530213995255 0.00027091767609845947 0.06489099987925329 0.00025821979289411713 0.06489099987925329 -0.05001305907026676 2443.902473465068 334.23156058497506 3304.601036197013
550 123446.61248141568 38.163481415685965 0.00030924528851088606 0.0 1.0e-8 -0.023139991630557688 -0.13189593222207918 2881.332900252947 334.23156058497506 3273.4977572348876
560 123468.72991871547 60.28091871547804 0.0004884667071334641 0.0 1.0e-8 -0.4994161236518835 -0.5570361282502745 508.1555255198907 331.6576443044356 3238.1809129516528
570 123473.82047126617 65.37147126617492 0.0005297163346261237 0.0 1.0e-8 -0.6033548557344091 -0.6889643578346352 681.6758897322289 316.684950017161 3204.5982857197205
580 123436.9834359154 28.53443591541145 0.0002312194679264744 0.11343400705140994 0.0004513862609987256 0.11343400705140994 0.02824931275543463 1981.4215827806252 316.684950017161 3176.7737779657386
590 123470.25746519023 61.8084651902318 0.0005008446803365287 0.0 1.0e-8 -0.5574200296221079 -0.6292137232350683 1128.896058399358 316.684950017161 3146.5459761111706
600 123440.95522288347 32.50622288347222 0.0002634035444645465 0.011797675209663794 4.6946313894685825e-5 0.011797675209663794 -0.0953649002095176 2561.5812276783013 303.64770827056293 3117.4840415615045
610 123466.11587519613 57.66687519614061 0.0004672846605189942 0.0 1.0e-8 -0.49023106920785153 -0.5753392323670425 1593.4604699884437 303.64770827056293 3089.3749134250197
620 123433.76709282774 25.318092827743385 0.0002051568837701168 0.14419943091235154 0.0005738106556367249 0.14419943091235154 0.048421001574610045 338.35320862209153 303.64770827056293 3063.1389563882226
630 123464.2562985376 55.807298537605675 0.00045221618932756927 0.0 1.0e-8 -0.47503323583774204 -0.562938018896773 1496.9653666161853 296.5690332503917 3034.0660502180026
640 123456.5415321738 48.09253217380319 0.0003897021035715569 0.0 1.0e-8 -0.3429500399798826 -0.39698347593181893 397.2299958744184 296.5690332503917 3008.535781114842
650 123429.64658443442 21.19758443442697 0.00017176769180874297 0.1739724310077122 0.0006922859131110443 0.1739724310077122 0.10570098217507962 1394.0234515566335 288.41623920071595 2980.9760219968844
660 123437.49161454999 29.04261454999505 0.00023533732726837084 0.03841090301261829 0.00015284793637407654 0.03841090301261829 -0.05993087206260839 2249.425703778845 288.41623920071595 2958.1091767750236
670 123437.57457216803 29.125572168035433 0.00023600954719101472 0.017029779989513827 6.776635080530744e-5 0.017029779989513827 -0.06065754628698983 292.13430745992974 288.41623920071595 2933.3541090928434
680 123439.47506877751 31.02606877751532 0.00025140959982014946 0.0 1.0e-8 -0.013172792546299661 -0.11311882020123676 2520.450385322965 288.41623920071595 2910.3230665975448
690 123436.843376612 28.394376612006454 0.00023008454317423966 0.007496394908230286 2.983029301841008e-5 0.007496394908230286 -0.0859963064592364 265.73460089749784 265.73460089749784 2883.8208905123006
700 123461.05027836001 52.601278360016295 0.0004262372534964466 0.0 1.0e-8 -0.47794296421849936 -0.5481680632672408 1036.0678482021176 265.73460089749784 2860.3245165749054
710 123435.6803452189 27.231345218911883 0.00022066029870379365 0.013382868688893268 5.325425078370591e-5 0.013382868688893268 -0.04764728042513866 2192.1158639789137 265.73460089749784 2840.093524703872
720 123437.89163245787 29.4426324578817 0.00023857874154047348 0.0 1.0e-8 -0.022617074474851506 -0.11062098827719069 2473.2131896580227 265.73460089749784 2818.640520105629
730 123425.77008752193 17.321087521937443 0.0001403557670669489 0.1897134524321018 0.000754923926082197 0.1897134524321018 0.10132462281131893 304.2650948498324 254.44750172204104 2793.8305941336857
740 123436.17442872812 27.725428728124825 0.00022466394280771512 0.0 1.0e-8 -0.0211458637665487 -0.0921113183253226 257.6843835070092 254.44750172204104 2774.290324964755
750 123435.81703760242 27.36803760242765 0.00022176794072201368 0.0 1.0e-8 -0.002352772298934269 -0.10010601223328308 2329.774539208987 254.44750172204104 2754.3545099391818
760 123428.58318252224 20.13418252224801 0.00016315076224844227 0.1181021562612159 0.0004699621578780757 0.1181021562612159 0.05663102996825842 1456.278471243392 254.44750172204104 2733.469116103157
770 123433.38698226844 24.937982268442283 0.00020207678218565314 0.027927149089094883 0.00011113008995589228 0.027927149089094883 -0.057428127452908484 2071.6003377203356 254.44750172204104 2714.083261734613
780 123426.0823875221 17.633387522102566 0.0001428863879660506 0.16014733814026272 0.0006372719262158277 0.16014733814026272 0.07589391341338114 306.1380348828101 253.4047752661875 2693.6116578938936
790 123436.19161635284 27.74261635284347 0.0002248032171026108 0.0 1.0e-8 -0.024331639793672366 -0.11122092268851702 2374.2291466100605 253.4047752661875 2677.161842235451
800 123433.03394554617 24.584945546172094 0.0001992160645838122 0.03030648440665118 0.0001205981436777995 0.03030648440665118 -0.06391793479909325 2035.819376740061 253.4047752661875 2658.29571326368
810 123448.40140369476 39.9524036947696 0.0003237412350492275 0.0 1.0e-8 -0.30406470682768827 -0.35412617748497155 361.2145882852 253.4047752661875 2638.328025879906
820 123434.74211217405 26.29311217405484 0.00021305763411753794 0.0 1.0e-8 -0.03313335678129192 -0.10575730425060215 243.76831830310635 243.76831830310635 2620.557569078137
830 123452.94895864993 44.49995864993252 0.0003605908591390896 0.0 1.0e-8 -0.3999623586135215 -0.4649628055114192 802.7945515418223 243.76831830310635 2602.068537853583
840 123449.38699915224 40.93799915224372 0.00033172768545404636 0.0 1.0e-8 -0.3406950440677292 -0.4117815899471111 1578.0787901022927 232.4183376198985 2584.2140123952663
850 123443.68178675171 35.23278675171605 0.00028549736292136734 0.0 1.0e-8 -0.23876351945662577 -0.2858645103725337 316.3060741148991 232.4183376198985 2567.919514802893
860 123451.86183937994 43.4128393799474 0.00035178174372767137 0.0 1.0e-8 -0.3847302556469572 -0.4439224524633971 933.2255741349621 232.4183376198985 2552.0694591323763
870 123430.1360506977 21.687050697713858 0.0001757339215705876 0.03485738105536029 0.00013870745918070188 0.03485738105536029 -0.028308504593525186 1807.4773664783297 232.4183376198985 2535.9887307043055
880 123449.37256948886 40.923569488862995 0.00033161075939673303 0.0 1.0e-8 -0.3496240774086914 -0.42029280153394666 404.3991921431811 232.4183376198985 2518.355669170509
890 123426.46332362213 18.014323622133816 0.00014597317904978951 0.10355564704258313 0.00041207744960178 0.10355564704258313 0.022953679209507527 256.4284900237659 232.4183376198985 2503.33390020737
900 123440.78416013447 32.33516013447661 0.00026201739343208674 0.0 1.0e-8 -0.20278134409909399 -0.2531801299901133 269.35321059732416 232.4183376198985 2486.9242368318705
910 123447.26053081374 38.811530813749414 0.0003144965448334045 0.0 1.0e-8 -0.3184530224206128 -0.37974114308460116 1501.9250350880104 232.4183376198985 2472.380322620105
920 123431.55250167576 23.103501675766893 0.00018721166875508577 0.0004944852308881309 1.9676977415469923e-6 0.0004944852308881309 -0.07419898733368768 2008.0260124552249 232.4183376198985 2459.1087699520695
930 123449.34988942703 40.90088942703733 0.0003314269789342975 0.0 1.0e-8 -0.3589729628629357 -0.4130992634708548 997.8325641156257 232.4183376198985 2443.9591605578007
940 123423.83058321204 15.38158321204537 0.00012463962829680625 0.1272796560128029 0.000506482046453537 0.1272796560128029 0.08085356942805788 433.401748514415 232.4183376198985 2428.664230857655
950 123434.24049207699 25.79149207699811 0.00020899291973921585 0.0 1.0e-8 -0.07359234785616309 -0.12537158356914802 241.54636344948267 232.4183376198985 2415.4016339602567
960 123432.08892730066 23.639927300668205 0.00019155841834353016 0.0 1.0e-8 -0.024830558092901356 -0.0917400557686392 2109.57161882484 232.4183376198985 2402.062772627215
970 123447.34462283581 38.89562283581472 0.0003151779570280048 0.0 1.0e-8 -0.33216980817582 -0.39462379194648634 1068.698403233515 232.4183376198985 2387.092783886241
980 123439.59444597927 31.145445979273063 0.00025237693392672866 0.0 1.0e-8 -0.20333918610785418 -0.23037163461643217 268.58825062425046 232.4183376198985 2373.3150071969467
990 123431.79047318349 23.34147318349278 0.00018913999302829567 0.0 1.0e-8 -0.025787693260951983 -0.09148637087324119 2081.9800481754232 232.4183376198985 2361.3455093705243
1000 123430.51496327056 22.06596327056468 0.00017880431566370857 0.0 1.0e-8 -0.0055979150138796285 -0.0876999503152831 1988.169238961523 226.55912164861462 2347.24375453407
1010 123422.7107979097 14.261797909712186 0.00011556581437720027 0.1264952559731114 0.0005033606950153997 0.1264952559731114 0.06841944476687445 645.0209411243161 226.1975865479319 2333.1018521838323
1020 123443.77787780769 35.3288778076967 0.0002862760053624586 0.0 1.0e-8 -0.2919639309228046 -0.35361013446731704 1342.2730254390995 215.24751703850242 2319.751035346239
1030 123445.44164550811 36.99264550811495 0.0002997578027102095 0.0 1.0e-8 -0.32841337410579285 -0.38399066694907447 768.9210201148618 215.24751703850242 2307.3649208821016
1040 123429.60047333033 21.15147333033383 0.00017139404555950485 0.0 1.0e-8 -0.014336504450227494 -0.08331267308835777 1966.4646497215615 214.87283673537505 2295.8138995676572
1050 123421.9779457669 13.528945766913239 0.00010962738675139851 0.11656501365743566 0.000463845429124698 0.11656501365743566 0.0620847464878409 258.35704528678497 211.10000091460668 2282.161001106724
1060 123434.80233851956 26.353338519562385 0.00021354565860853163 0.0 1.0e-8 -0.13896651982099684 -0.18620470371374154 221.4008465466909 211.10000091460668 2270.4648341889906
1070 123442.20350682453 33.75450682453811 0.00027351860507166827 0.0 1.0e-8 -0.28109349325052335 -0.33627863064893404 1316.5705630145176 209.054018871112 2258.5956740867814
1080 123436.31243116621 27.863431166217197 0.0002257822004246824 0.0 1.0e-8 -0.17329274792757587 -0.2110940615547463 250.41115185969073 209.054018871112 2247.286870506802
1090 123442.73444492652 34.285444926528726 0.00027782088831315537 0.0 1.0e-8 -0.2852616996779034 -0.3372004580832879 1184.644488070587 209.054018871112 2236.337665056534
1100 123427.12290335161 18.673903351620538 0.00015131786764146544 0.030040531058233455 0.00011953983946495475 0.030040531058233455 -0.04255853049781422 1607.7194706150826 209.054018871112 2225.307061447016
1110 123429.31900385072 20.87000385072315 0.00016911324969916082 0.0 1.0e-8 -0.011602769148822745 -0.084384863064912 1899.0205394031263 209.054018871112 2214.526718425405
1120 123441.96735934285 33.51835934285191 0.0002716050611968384 0.0 1.0e-8 -0.2759873972038349 -0.33080293864122723 1191.6138296994968 209.054018871112 2202.2892938189716
1130 123442.87507668823 34.42607668823621 0.00027896045179399515 0.0 1.0e-8 -0.2938882991596188 -0.35077976854884696 919.3024696779584 209.054018871112 2191.5670467370596
1140 123421.89270467035 13.443704670353327 0.00010893666340748945 0.10292892364188333 0.00040958353847339964 0.10292892364188333 0.06011733803373431 620.7354697575562 209.054018871112 2180.2443765547623
1150 123425.02158225281 16.572582252818393 0.000134290499452095 0.05302692643945761 0.00021100926150755886 0.05302692643945761 -0.015538613369500354 217.5533578778973 209.054018871112 2170.2465732022106
1160 123436.38359725538 27.934597255385597 0.00022635887155008 0.0 1.0e-8 -0.18514194351772062 -0.22166223122943052 242.55044938310962 209.054018871112 2160.012633339318
1170 123441.64553429504 33.19653429504251 0.00026899725718976106 0.0 1.0e-8 -0.28244958636952333 -0.3288198375201432 464.9664894539977 209.054018871112 2149.7802050337978
1180 123426.76223496252 18.313234962522984 0.00014839530932378046 0.0069818866687398895 2.778291801585594e-5 0.0069818866687398895 -0.05944545481037267 1684.1939623089174 203.64357202369376 2138.9495751485483
1190 123427.50669050244 19.057690502449987 0.00015442776128277884 0.0 1.0e-8 -0.0077813872379124405 -0.07623605902125519 1792.9423626325774 203.64357202369376 2129.242433643027
1200 123440.84843297776 32.399432977763354 0.0002625382073942389 0.0 1.0e-8 -0.2843653629408891 -0.33212533943842004 727.5329664351618 202.4394071436577 2118.4984678644687
1210 123422.9059873939 14.456987393903546 0.00011714746851654823 0.06324156736022246 0.0002516562305472664 0.06324156736022246 0.013224752551735719 1181.597841079314 195.8027879888351 2108.558708433873
1220 123430.75156026144 22.302560261450708 0.00018072150198930633 0.0 1.0e-8 -0.09955225237922605 -0.1377385554826276 200.34055378800196 195.8027879888351 2098.609712923003
1230 123427.08065425919 18.631654259195784 0.00015097551594053164 0.0 1.0e-8 -0.015165007349452253 -0.07278662326658036 1779.6605928274357 195.8027879888351 2089.9991685185037
1240 123438.88686567219 30.437865672196494 0.00024664328835537425 0.0 1.0e-8 -0.25698902231550846 -0.3142564330601658 1068.6535058701224 186.6009534491913 2078.932982098583
1250 123422.1432636135 13.694263613506337 0.000110966985846377 0.07343765117005319 0.00029222935555080497 0.07343765117005319 0.010720020734225955 199.9099839364523 186.6009534491913 2069.97022432631
1260 123434.94017412103 26.491174121038057 0.00021466256431954719 0.0 1.0e-8 -0.1929881246363152 -0.2264214403945175 226.1544592026102 186.6009534491913 2060.635710968816
1270 123425.1485330501 16.699533050108585 0.00013531920371277485 0.009189024054848005 3.656574706441735e-5 0.009189024054848005 -0.04908078502151625 187.71366063551312 186.6009534491913 2051.8227055929647
1280 123420.26698618302 11.817986183028552 9.576318541227718e-5 0.09326896761757553 0.00037114381881112735 0.09326896761757553 0.048508971714795734 299.8264804646449 186.6009534491913 2042.0940551794824
1290 123432.47833174324 24.029331743251532 0.00019471382987117466 0.0 1.0e-8 -0.15048298616659395 -0.1851446843577662 219.17890978298044 186.6009534491913 2033.3343092267307
1300 123438.64593298783 30.19693298783386 0.00024469096915587897 0.0 1.0e-8 -0.26705693572932887 -0.31001934470876336 520.3787741497624 186.6009534491913 2024.610069882459
1310 123423.96048323666 15.511483236667118 0.00012569223065648542 0.02152427461822981 8.565122658700756e-5 0.02152427461822981 -0.024141583965530344 1400.0031251184719 186.6009534491913 2016.5657468715597
1320 123438.10387445704 29.65487445704639 0.00024029857515708985 0.0 1.0e-8 -0.2546946890903712 -0.30860326464130594 832.3053663322439 186.6009534491913 2007.8713989270132
1330 123436.52347215974 28.07447215974389 0.00022749230208495605 0.0 1.0e-8 -0.23330500860390657 -0.2869644611510296 1137.7182761057434 179.35283740359986 1998.3791497401953
1340 123420.24198555149 11.792985551495804 9.556060097227058e-5 0.0851115756282752 0.0003386832299166309 0.0851115756282752 0.02635496205826371 182.60161129191016 178.29411949076436 1989.8768865007198
1350 123424.85764665047 16.408646650481387 0.0001329621009213185 0.000403197740467931 1.604438785544002e-6 0.000403197740467931 -0.06255433999965021 1601.6151019912083 178.29411949076436 1982.4489958105391
1360 123424.01152879762 15.562528797629056 0.00012610586166291626 0.01117452632615823 4.446662678953378e-5 0.01117452632615823 -0.04151067422822052 1472.2007223366115 178.29411949076436 1974.1769326056387
1370 123421.14712147259 12.69812147259654 0.00010289507384212034 0.06526049196787653 0.0002596901072794378 0.06526049196787653 0.010039945820153662 185.71875631068696 178.29411949076436 1965.7728255354511
1380 123424.3729176069 15.923917606909527 0.0001290342576699066 0.0028158716823440955 1.1205156400491398e-5 0.0028158716823440955 -0.05782070473441081 1555.4016111811843 178.29411949076436 1957.9185885827378
1390 123435.42641587066 26.977415870671393 0.0002186026652897274 0.0 1.0e-8 -0.229851852327414 -0.27122200326599 302.3576208812988 169.58156044743424 1948.8754847850507
1400 123421.84199558114 13.392995581147261 0.00010852575888987359 0.035563400066052964 0.00014151691015324976 0.035563400066052964 0.0036645368758740915 1174.3320016421771 169.58156044743424 1941.7666613858735
1410 123432.73404158378 24.28504158378928 0.00019678589092217893 0.0 1.0e-8 -0.17726186971663083 -0.2129465469816978 224.80243280691667 169.58156044743424 1934.185601417574
1420 123419.61707916396 11.168079163966468 9.049687646561758e-5 0.08371808383054713 0.0003331381286841249 0.08371808383054713 0.03514761074305284 513.9234268354801 169.58156044743424 1926.2039194003619
1430 123424.52460793633 16.075607936334563 0.00013026343063702683 0.0 1.0e-8 -0.004995460351551628 -0.06123968761440324 1570.8153376222606 169.58156044743424 1919.4549550389884
1440 123420.27487196203 11.825871962035308 9.582708524304773e-5 0.06698290169458687 0.00026654406674589 0.06698290169458687 0.030578287006932214 779.5568142458774 169.58156044743424 1911.55782093941
1450 123424.99058756688 16.541587566884118 0.00013403934415287983 0.0 1.0e-8 -0.01862540472012597 -0.06732490984936135 1639.4021894116815 169.58156044743424 1904.7274879296249
1460 123422.90979307395 14.460793073958484 0.0001171783066000488 0.014043016695268307 5.588116794945799e-5 0.014043016695268307 -0.0289362299604079 181.5456005827495 169.58156044743424 1897.092930666472
1470 123424.7789190113 16.32991901130299 0.00013232415724877145 0.0 1.0e-8 -0.015210498121945193 -0.07074641963143335 1628.0328214255985 169.58156044743424 1890.211529417027
1480 123435.4008075432 26.951807543213363 0.0002183951565845655 0.0 1.0e-8 -0.23148531352023838 -0.281186253305691 472.12164700995356 169.58156044743424 1882.2613980641959
1490 123430.16010475575 21.711104755755514 0.00017592883576193 0.0 1.0e-8 -0.14570207812494118 -0.17021470730452393 196.4480979016439 169.58156044743424 1874.8878540860715
1500 123434.16694324938 25.717943249386735 0.00020839694087223103 0.0 1.0e-8 -0.2162436096645024 -0.2575123268890991 292.1646791882104 169.58156044743424 1867.9260195604854
1510 123421.07305315985 12.624053159859614 0.00010229488549734236 0.052400011366842136 0.0002085145876619687 0.052400011366842136 -0.013829137412898262 1100.8059465018152 169.58156044743424 1861.0371273581004
1520 123419.14245561928 10.693455619286397 8.665091981900199e-5 0.0734174584954701 0.00029214900314047807 0.0734174584954701 0.03793285418308301 456.8400741968063 169.58156044743424 1854.1388816090068
1530 123420.63254623637 12.183546236381517 9.872538173120964e-5 0.052389008674140314 0.00020847080481017062 0.052389008674140314 -0.001975841668325984 178.85835443325823 169.58156044743424 1847.5990719491808
1540 123423.25925639458 14.810256394586759 0.00012001006831053164 0.0 1.0e-8 -0.008493640300116567 -0.045270714609301876 1463.7428925300683 169.58156044743424 1840.852965644982
1550 123423.47198552803 15.022985528034042 0.00012173384926046711 0.0 1.0e-8 -0.0010078599302119073 -0.05994392378249813 1485.0736934624185 169.58156044743424 1834.6024877484842
1560 123421.3415319291 12.892531929101096 0.00010447041538542549 0.03115908593949257 0.00012399088830557798 0.03115908593949257 -0.011685545825400823 1149.9959084608693 169.58156044743424 1827.7788052046187
1570 123433.65470533252 25.205705332526122 0.00020424618846417983 0.0 1.0e-8 -0.21199639720421715 -0.257839854492687 860.1405757886811 169.58156044743424 1820.7964942111967
1580 123426.12635348676 17.67735348676797 0.00014324265177960362 0.0 1.0e-8 -0.06935641106849744 -0.11052419800472535 172.85846888822599 169.58156044743424 1814.3018817883344
1590 123423.78773822029 15.338738220292726 0.00012429244792058546 0.0 1.0e-8 -0.021292341032733475 -0.06501701324950204 1572.693568715983 169.58156044743424 1808.3426833525145
1600 123422.7533315783 14.304331578299752 0.00011591047204798557 0.0011287896503517914 4.49177590539874e-6 0.0011287896503517914 -0.05490748482512231 1431.6797277487722 169.2462512242701 1801.7706437686156
1610 123423.45096016645 15.0019601664535 0.00012156347712022133 0.0 1.0e-8 -0.018183468173958772 -0.06021518556508454 1530.7206865618023 169.2462512242701 1795.723308853505
1620 123421.15133136595 12.702331365959253 0.0001029291873359437 0.01987118677612898 7.907311866730615e-5 0.01987118677612898 -0.020832148121684213 164.71497485032486 164.5066231321499 1788.7415715361433
1630 123419.69010988303 11.241109883034369 9.108865700949186e-5 0.04911136877515787 0.00019542814099744466 0.04911136877515787 0.008527944548518462 951.4550381175948 164.5066231321499 1782.7872474092683
1640 123427.47087957856 19.02187957856222 0.00015413757917468214 0.0 1.0e-8 -0.11094892220415886 -0.13921738311714194 175.8237978142566 164.5066231321499 1776.5831808631706
1650 123431.96115129779 23.512151297793025 0.0001905230272993142 0.0 1.0e-8 -0.19345383544100514 -0.23577493273097616 984.8082469868111 164.5066231321499 1770.4934029446028
1660 123431.06511920676 22.616119206766598 0.0001832623243386407 0.0 1.0e-8 -0.18263051015196652 -0.21383189237795364 222.90980684593515 163.2845308661757 1764.4395333504692
1670 123423.11480860732 14.665808607329382 0.00011883958291485685 0.0 1.0e-8 -0.020449430757366827 -0.06105435542554005 1518.097932944137 163.2845308661757 1758.935436569353
1680 123426.43188266204 17.982882662050542 0.00014571840751398263 0.0 1.0e-8 -0.09562054518266905 -0.12257740364609049 174.63617425965288 163.2845308661757 1752.7804870630293
1690 123420.68132496977 12.232324969780166 9.912064424195273e-5 0.029622437475012475 0.00011787612587338475 0.029622437475012475 -0.023585918648421966 1136.029662440678 163.2845308661757 1747.0039970576208
1700 123418.36575167357 9.916751673576073 8.035715345207906e-5 0.06313600486564042 0.0002512361672790307 0.06313600486564042 0.02998936326824264 489.28718295633075 163.2845308661757 1741.0805620404947
1710 123425.25123762069 16.80223762069363 0.0001361514366062054 0.0 1.0e-8 -0.06817782323375354 -0.10873321099708733 166.5398920567676 163.2845308661757 1735.5141777791844
1720 123422.63636841672 14.187368416722165 0.00011496269932638215 0.0 1.0e-8 -0.015062965624991875 -0.05730483045530832 1457.9343406715975 163.2845308661757 1730.1715215876209
1730 123419.84648370199 11.397483701992314 9.235578110208901e-5 0.036087403134558826 0.00014360206778801023 0.036087403134558826 -0.002630329911539775 999.9538154877616 160.92607364427926 1724.2545685166679
1740 123421.2717648135 12.822764813507092 0.00010390508038478867 0.013304676526132653 5.294310187073555e-5 0.013304676526132653 -0.0374042095899938 1241.4952518970888 160.92607364427926 1718.8331868709076
1750 123426.55413355464 18.10513355465082 0.00014670902763433012 0.0 1.0e-8 -0.10081407943863496 -0.12707781006059804 185.49665133796654 160.92607364427926 1713.3913064079875
1760 123430.87748375001 22.428483750016312 0.00018174188178976558 0.0 1.0e-8 -0.1791028395393255 -0.22323488369420375 982.1994669374803 160.92607364427926 1707.8519003734202
1770 123421.29663411746 12.84763411746826 0.00010410660065477576 0.00792765753135427 3.154640997504913e-5 0.00792765753135427 -0.034226500605569754 167.99101106181843 160.92607364427926 1702.5866462731951
1780 123420.96326629957 12.514266299578594 0.00010140526358595265 0.016597658930237458 6.604681788642564e-5 0.016597658930237458 -0.03373013317062146 165.88607184195203 160.92607364427926 1697.1121649897188
1790 123422.54437689761 14.095376897617825 0.00011421727614142389 0.0 1.0e-8 -0.010669258251425617 -0.0681622202776282 1456.8896915714529 160.92607364427926 1691.9666299589335
1800 123424.95254917456 16.503549174565705 0.0001337311124829525 0.0 1.0e-8 -0.073448886361831 -0.10522019313853548 170.1084138411298 160.92607364427926 1686.401914009548
1810 123419.94478539709 11.495785397099098 9.315233673424661e-5 0.03314231073343876 0.0001318827052988155 0.03314231073343876 -0.019336789489898365 1045.0496168666627 160.92607364427926 1681.0770140368154
1820 123423.51722064713 15.068220647139242 0.00012210039725188705 0.0 1.0e-8 -0.05370699075314178 -0.0789198577030561 157.58795010379043 157.58795010379043 1675.492060121573
1830 123430.47197916057 22.0229791605816 0.00017845600798841252 0.0 1.0e-8 -0.1823884540370102 -0.22356846679903697 301.09156077634054 157.58795010379043 1670.339688852823
1840 123418.18161186528 9.732611865285435 7.886503674708233e-5 0.06234534581722073 0.0002480899094603395 0.06234534581722073 0.012468911865511245 175.16090250922042 157.58795010379043 1665.4206902150459
1850 123421.47542034969 13.026420349691762 0.00010555533640724844 0.0010248369210899 4.0781183524140175e-6 0.0010248369210899 -0.05280326295533655 1315.8433479445755 157.58795010379043 1660.779134054254
1860 123423.05006979466 14.60106979466218 0.0001183149931222471 0.0 1.0e-8 -0.03614595634067541 -0.08124315430282536 159.75999679251618 157.58795010379043 1655.3705099363094
1870 123421.92693511613 13.477935116141452 0.00010921403862827457 0.0 1.0e-8 -0.015447219876193685 -0.05576160914529282 1396.2084200596887 157.58795010379043 1650.7118601552352
1880 123430.17326080876 21.72426080876903 0.00017603544153422618 0.0 1.0e-8 -0.17926354484069407 -0.22077185817806821 823.0913550384965 157.58795010379043 1645.4215888888614
1890 123420.30047381317 11.851473813178018 9.603454146950683e-5 0.013518290865818017 5.3793134242796504e-5 0.013518290865818017 -0.028922197977038877 159.5758785657851 157.58795010379043 1640.6119524118928
1900 123422.05716394915 13.608163949160371 0.00011026930537924816 0.0 1.0e-8 -0.0181196902516092 -0.0658447848411754 1441.9981812858882 157.3846806487028 1635.942826923373
1910 123430.11574458505 21.66674458506168 0.000175569377628769 0.0 1.0e-8 -0.1781038728832982 -0.2242572171332995 678.7150825111876 157.3846806487028 1630.9533912895165
1920 123421.4524665556 13.003466555601335 0.00010536933784494233 0.0 1.0e-8 -0.010164511730238246 -0.05611715634944403 1356.213021888448 157.3846806487028 1626.2318652668828
1930 123419.5541891921 11.10518919210881 8.998726814975861e-5 0.025341588068670262 0.00010084140535476927 0.025341588068670262 -0.02805913765683954 153.56361429633918 153.08657404810947 1620.856484701699
1940 123422.61990974614 14.17090974614257 0.00011482933187291391 0.0 1.0e-8 -0.05147969811341113 -0.07275386333276401 147.8752087099756 147.8752087099756 1615.9445797478309
1950 123429.89118113832 21.442181138321757 0.00017374970119202906 0.0 1.0e-8 -0.18518607417200883 -0.22408506296923747 490.97828523814735 147.8752087099756 1611.276177359284
1960 123418.55901459523 10.110014595236862 8.192319632213239e-5 0.037048884531373005 0.00014742807644281414 0.037048884531373005 -0.0006990345721078484 881.1230014092453 147.8752087099756 1606.9340124355667
1970 123422.67848160019 14.229481600195868 0.00011530394973358647 0.0 1.0e-8 -0.04963942384773645 -0.08297171617451227 147.1495504450504 147.1495504450504 1602.0244499077335
1980 123428.9107300598 20.461730059803813 0.00016580493657937322 0.0 1.0e-8 -0.16864998741453974 -0.21010191426461233 814.8319088212475 147.1495504450504 1597.4266991783813
1990 123418.36283921404 9.913839214044856 8.033355328892316e-5 0.04043361057060224 0.00016089686654435998 0.04043361057060224 -0.005465301347925333 157.84305911241438 147.1495504450504 1593.0728644481883
2000 123427.83971036015 19.390710360152298 0.00015712627877004028 0.0 1.0e-8 -0.15041002553954286 -0.1919913099955295 209.38718279428008 147.0179260642122 1588.3022906256592
2010 123420.56599336478 12.116993364790687 9.81860923054846e-5 0.0 1.0e-8 -0.0006514450863051024 -0.05080892474592247 1259.2791266868694 147.0179260642122 1584.4212168355277
2020 123428.39264982978 19.94364982978732 0.00016160684289766352 0.0 1.0e-8 -0.15910492250370112 -0.20225697274631216 890.8002950377213 147.0179260642122 1579.85018492886
2030 123419.85482610078 11.405826100788545 9.242338100196483e-5 0.00852636050797173 3.39288198456771e-5 0.00852636050797173 -0.033768937243820574 1133.8325666724463 147.0179260642122 1575.588113982505
2040 123420.98860065278 12.539600652788067 0.0001016105522304074 0.0 1.0e-8 -0.010047719027738822 -0.06101026376964569 1339.2395834874537 147.0179260642122 1571.3435141427883
2050 123429.03273653974 20.583736539745587 0.00016679357618168904 0.0 1.0e-8 -0.1771730241074465 -0.21369906344119727 461.3001863268409 147.0179260642122 1566.5943761426463
2060 123417.7081058957 9.259105895704124 7.502813600472464e-5 0.04665122639801211 0.00018563853294241883 0.04665122639801211 0.0011037431821989685 159.26124648005245 147.0179260642122 1562.3086171526331
2070 123420.70078060619 12.251780606195098 9.927829662777058e-5 0.0 1.0e-8 -0.0105680954404761 -0.05758745876292437 1317.418272697254 145.38675736255328 1558.323189668211
2080 123417.71251680757 9.263516807579435 7.50638783863124e-5 0.043567868627889084 0.0001733689731220871 0.043567868627889084 0.001912026849566928 162.67428685057283 145.00499842205613 1553.7700394308383
2090 123418.02275240637 9.573752406373387 7.757777108416125e-5 0.033873837675059804 0.00013479365960239134 0.033873837675059804 0.001173896988660772 764.7203384315186 145.00499842205613 1549.799844330159
2100 123418.31795804766 9.86895804766391 7.996987343762751e-5 0.03295684933425491 0.00013114470150512732 0.03295684933425491 -0.016628341164590665 146.70337533733942 145.00499842205613 1545.487978847851
2110 123419.78040948672 11.331409486723715 9.182037031130434e-5 0.0029442376651900304 1.1715961251191882e-5 0.0029442376651900304 -0.048011323900595926 1197.8198231769525 145.00499842205613 1541.2942933571587
2120 123419.0841422845 10.635142284503672 8.617839678467779e-5 0.008274850388374944 3.29279893589547e-5 0.008274850388374944 -0.02530716695321189 1066.2310755249837 143.9866847478207 1537.1624499029326
2130 123420.57309440128 12.124094401282491 9.824363323197176e-5 0.0 1.0e-8 -0.015172821990887542 -0.0595068585888896 1330.4945755096048 143.9866847478207 1533.3009929746602
2140 123420.139520607 11.690520607007784 9.473030981053643e-5 0.0 1.0e-8 -0.006178958665913115 -0.05516160776087986 1264.9176713445916 143.92021196921516 1529.19984452094
2150 123418.20125268436 9.752252684367704 7.902418970007236e-5 0.027168824160185068 0.00010811249881915678 0.027168824160185068 -0.019925223530066205 142.25682692115817 142.25682692115817 1524.7502660642128
2160 123427.91435242728 19.465352427287144 0.00015773111634590875 0.0 1.0e-8 -0.1674082177173375 -0.20531632662658694 534.8280427309081 137.83165259693823 1520.5998673494646
2170 123427.52042633695 19.07142633695912 0.00015453906512478025 0.0 1.0e-8 -0.1581840252469533 -0.1962184086941079 747.6582935883945 137.83165259693823 1516.9969231244645
2180 123419.6292700435 11.180270043507335 9.0595661270383e-5 0.0 1.0e-8 -0.005630795930755994 -0.0398773570316564 142.9015742298682 137.83165259693823 1513.165958320676
2190 123416.33853606977 7.889536069778842 6.393027490183303e-5 0.05396317801179862 0.00021473487349622512 0.05396317801179862 0.019346242907033684 200.10363159661455 135.22529044493405 1508.5896753845266
2200 123420.04903136763 11.600031367634074 9.399705985798488e-5 0.0 1.0e-8 -0.011397345866811293 -0.05676843816544874 1281.5017417690833 135.22529044493405 1505.1770251603994
2210 123417.05742461797 8.608424617981655 6.975555310626791e-5 0.04376051385924029 0.0001741355634325171 0.04376051385924029 -0.0009924783283281613 138.85821033259793 135.22529044493405 1501.0513535796943
2220 123419.64718791342 11.1981879134255 9.074085286839234e-5 0.0 1.0e-8 -0.005602710260234289 -0.05136492407078208 1222.9296163257613 135.22529044493405 1497.4994553597144
2230 123416.90612886188 8.457128861889942 6.85295774350907e-5 0.0413573583147695 0.00016457272223512024 0.0413573583147695 0.006249923019964854 565.2084636011332 135.22529044493405 1493.4937712890646
2240 123420.00772953086 11.558729530865094 9.366238393341362e-5 0.0 1.0e-8 -0.016015381584708166 -0.055301387726132134 1286.203245778367 135.22529044493405 1490.0658307417436
2250 123420.13143203447 11.682432034474914 9.466476670876007e-5 0.0 1.0e-8 -0.024618525453263373 -0.05784697397115224 134.77202826269502 134.77202826269502 1486.0095549868076
2260 123419.2854799466 10.836479946607142 8.780987067268906e-5 0.0 1.0e-8 -0.0017679469146685278 -0.045682103470539914 1166.3569956116753 134.77202826269502 1482.6195648549372
2270 123419.84346924986 11.394469249862595 9.233135447527256e-5 0.0 1.0e-8 -0.013683661992274665 -0.053624870453944595 1258.8287686130448 134.77202826269502 1479.1061508929615
2280 123426.28503341832 17.836033418323495 0.0001445284627013139 0.0 1.0e-8 -0.14619367051165 -0.18097758636562844 267.9306999082425 132.87862692556553 1474.8673858254945
2290 123418.04371034671 9.594710346718784 7.774759689848128e-5 0.015978918726460734 6.358467417509763e-5 0.015978918726460734 -0.01563129196122759 930.3633787505717 132.87862692556553 1471.59621812434
2300 123418.98351964206 10.534519642067607 8.536303411501111e-5 0.002633249899844259 1.0478452251336515e-5 0.002633249899844259 -0.044810729198502486 1129.9624856433218 132.87862692556553 1467.8832107463675
2310 123426.6194098445 18.17040984450432 0.00014723797269751215 0.0 1.0e-8 -0.1531438547629307 -0.18771895165346564 665.2491635013854 132.87862692556553 1464.220042640122
2320 123426.23424849771 17.785248497719294 0.00014411694370876742 0.0 1.0e-8 -0.1505313006974518 -0.17484641073511398 273.2585761262139 132.87862692556553 1460.6891429175616
2330 123419.87203675395 11.423036753956694 9.256284190036855e-5 0.0 1.0e-8 -0.018851511090531403 -0.057655137376315224 1289.0223123477297 132.87862692556553 1457.3219676521921
2340 123425.86409483818 17.415094838186633 0.00014111752460471027 0.0 1.0e-8 -0.1387306147527454 -0.1769859330718475 851.9044212312183 132.87862692556553 1453.6453110903078
2350 123419.64182989702 11.192829897030606 9.069743593512473e-5 0.0 1.0e-8 -0.014680028561201652 -0.056118928705870985 1256.221913531557 132.87862692556553 1450.3137929984928
2360 123418.9808410217 10.53184102170053 8.534132879103382e-5 0.0 1.0e-8 -0.0033812966226776098 -0.04611037064657353 1150.168309494524 132.87862692556553 1446.7044714243914
2370 123425.93777837267 17.48877837267355 0.00014171459502479892 0.0 1.0e-8 -0.144983044304837 -0.1814490705496894 739.9158021901403 132.87862692556553 1442.977657991019
2380 123422.33232809705 13.883328097057529 0.0001124990080465036 0.0 1.0e-8 -0.07655726323417866 -0.10972133634695069 139.89108739605882 132.87862692556553 1439.6071525008786
2390 123425.97392269806 17.524922698066803 0.0001420074787429409 0.0 1.0e-8 -0.14761959724484086 -0.18003245534958978 581.0216865978578 132.87862692556553 1436.2610924130815
2400 123423.62440799727 15.175407997274306 0.00012296895488309967 0.0 1.0e-8 -0.10446595257266722 -0.13266311256049335 153.1869837091007 132.87862692556553 1432.8656819422565
2410 123425.73116216461 17.28216216461442 0.00014004034816622986 0.0 1.0e-8 -0.14131497878696564 -0.1812198260019784 286.2728259008788 132.87862692556553 1429.363153095288
2420 123416.92755323027 8.478553230277612 6.870318279648431e-5 0.03145975253136157 0.0001251873264129744 0.03145975253136157 -0.010099663377644674 139.24297787821385 132.87862692556553 1426.100810878361
2430 123416.30739017727 7.858390177279944 6.367789434968058e-5 0.03892782066992595 0.00015490489913719727 0.03892782066992595 0.006814526893521133 481.03239906524453 132.87862692556553 1422.871038356588
2440 123418.91197505465 10.462975054659182 8.478329595293092e-5 0.0 1.0e-8 -0.00842973150000148 -0.046306181539307545 1156.5014078927654 132.87862692556553 1419.8502061541622
2450 123415.89349111813 7.444491118134465 6.0323998708828e-5 0.04864499069026351 0.00019357228960486535 0.04864499069026351 0.01093438318739004 220.61462189294687 132.87862692556553 1416.299169100166
2460 123419.19740396508 10.748403965088073 8.70961757657944e-5 0.0 1.0e-8 -0.009893060985803004 -0.05522253238470398 1202.297140756471 132.87862692556553 1413.4457051814554
2470 123416.68990052851 8.24090052851534 6.677744186312025e-5 0.02592704442304239 0.00010317110313806462 0.02592704442304239 0.0008630320731697338 663.1727735815666 132.87862692556553 1409.7150385478392
2480 123418.47427409442 10.025274094427004 8.123652939214077e-5 0.0 1.0e-8 -0.0013304338218631528 -0.04653108926086702 1113.1422124382525 128.71664305734902 1406.5117063886805
2490 123417.79088935106 9.341889351067948 7.569894465708704e-5 0.00742764503388571 2.955671766361841e-5 0.00742764503388571 -0.028440568950173883 978.9524667126825 128.71664305734902 1403.2713821299844
2500 123418.66259129754 10.21359129755001 8.276249624975038e-5 0.0 1.0e-8 -0.006892926327623172 -0.048009851920994606 1143.9801425123233 128.71664305734902 1400.218151852935
2510 123417.29762925973 8.848629259737208 7.17019728506369e-5 0.0184744316794081 7.351503183754256e-5 0.0184744316794081 -0.022598705925560125 889.1264447372562 128.71664305734902 1396.9231058390858
2520 123425.1373557733 16.688355773309013 0.0001352286323062776 0.0 1.0e-8 -0.13899399646140864 -0.17556327923048798 367.8485080695403 128.71664305734902 1393.6757145291203
2530 123418.20719735492 9.75819735492405 7.907236039344479e-5 0.0 1.0e-8 -0.0024210574646872374 -0.04306193927416757 1090.821088737685 127.60051472300843 1390.547680140331
2540 123418.71721370574 10.2682137057418 8.320511106773411e-5 0.0 1.0e-8 -0.011970723281081064 -0.0526778276086759 1184.1737645290632 127.60051472300843 1387.5998168422625
2550 123418.38779537873 9.938795378737268 8.053577740643405e-5 0.0 1.0e-8 -0.0035412691553915465 -0.04826921461179268 1117.2096208893822 127.60051472300843 1384.580504452517
2560 123417.58940400869 9.140404008692713 7.406627409029922e-5 0.00667149029541747 2.654776233350336e-5 0.00667149029541747 -0.02750195092576746 960.8102229545823 127.60051472300843 1381.460785805866
2570 123418.71782288881 10.268822888814611 8.321004738350299e-5 0.0 1.0e-8 -0.012833518953982548 -0.05282624565037963 1182.9288013020669 127.60051472300843 1378.52024558537
2580 123416.68653671238 8.237536712389556 6.675018427943744e-5 0.020513950670220993 8.163085949301534e-5 0.020513950670220993 -0.010361736178055025 131.4583126036944 127.60051472300843 1375.3283336061563
2590 123422.8035632156 14.354563215601956 0.00011631750769027132 0.0 1.0e-8 -0.10351559548615796 -0.1287668155311792 156.25621428408047 127.60051472300843 1372.2126582838355
2600 123424.93827698867 16.489276988679194 0.00013361546249300316 0.0 1.0e-8 -0.1402803448027896 -0.17668968931172913 536.5522774320955 126.86137805055546 1369.1885415755653
2610 123415.46398752548 7.014987525486504 5.6843656834926304e-5 0.04752712650898161 0.00018912398925641206 0.04752712650898161 0.0050001498515825915 162.58983113831525 126.86137805055546 1366.2589903228438
2620 123418.66371795716 10.214717957162065 8.277162576739025e-5 0.0 1.0e-8 -0.012096561805833517 -0.0565444708523728 1187.1118035370991 126.86137805055546 1363.6646124026392
2630 123418.12835562561 9.679355625616154 7.843349222885181e-5 0.0 1.0e-8 -0.008623781875229497 -0.03866493803252524 1078.871567134823 126.86137805055546 1360.6968656821175
2640 123424.3595681302 15.910568130202591 0.00012892608455197904 0.0 1.0e-8 -0.1270231338472172 -0.16698747176226902 723.9954839626047 126.86137805055546 1357.7329976976148
2650 123418.85657002812 10.40757002812461 8.433433944319818e-5 0.0 1.0e-8 -0.021966913016285616 -0.06026748936932336 125.71443898143008 125.71443898143008 1354.6923932249192
2660 123424.61035727695 16.16135727695655 0.00013095827237044808 0.0 1.0e-8 -0.13522760233033182 -0.17128863080174028 389.37126514736053 125.71443898143008 1351.802763207963
2670 123424.05923418065 15.610234180654516 0.00012649242662999933 0.0 1.0e-8 -0.12478190191865224 -0.16324026710719863 754.671524064338 125.71443898143008 1348.9302951115658
2680 123423.77945921855 15.330459218559554 0.00012422536173807317 0.0 1.0e-8 -0.12678863143037233 -0.15028466084902448 229.09292010442394 125.71443898143008 1346.0358735628572
2690 123418.9468121733 10.49781217330019 8.506558714873882e-5 0.0 1.0e-8 -0.023604276065498198 -0.06413002011797175 128.02696201711666 125.71443898143008 1343.2992668979098
2700 123418.56127242987 10.112272429876612 8.19414919466058e-5 0.0 1.0e-8 -0.01670403919428054 -0.053987324048591745 1183.5498177909687 125.71443898143008 1340.6727579778615
2710 123423.89218117791 15.44318117792136 0.0001251387672648034 0.0 1.0e-8 -0.12347787486672246 -0.1592545697888852 753.687135665375 125.71443898143008 1337.765877205136
2720 123415.37995395073 6.930953950737603 5.6162718249036603e-5 0.04326616766559255 0.0001721684189597976 0.04326616766559255 0.0044099229340872625 146.06696641781713 125.71443898143008 1334.8716545218226
2730 123419.39082876091 10.941828760915087 8.866353033020525e-5 0.0 1.0e-8 -0.040680924387316963 -0.06645197898217248 128.22385070304293 125.71443898143008 1332.2915703598173
2740 123423.7938711856 15.344871185603552 0.00012434214439891025 0.0 1.0e-8 -0.12478050479126068 -0.157623407472272 716.1235277433447 125.71443898143008 1329.4532433668992
2750 123415.25124059689 6.80224059689499 5.511973168786029e-5 0.04266651670241117 0.00016978223678030312 0.04266651670241117 0.006131917802520093 266.86309444021487 125.71443898143008 1326.6197732275598
2760 123423.54160006277 15.092600062780548 0.0001222979478721149 0.0 1.0e-8 -0.12303630039536984 -0.15499510993083732 744.9260765151892 123.62213606222959 1323.7798269894326
2770 123422.27770812347 13.828708123473916 0.00011205641295657089 0.0 1.0e-8 -0.10368448673511921 -0.12437171913393286 158.58103969667746 122.55776472612538 1321.074426722824
2780 123418.929017912 10.480017912006588 8.492139717278668e-5 0.0 1.0e-8 -0.030171597268406458 -0.06821640251860117 122.51654566621113 122.51654566621113 1318.462507078967
2790 123424.04781951419 15.598819514198112 0.0001263999316140673 0.0 1.0e-8 -0.1311287810736701 -0.1665866932939366 459.4330145412231 122.51654566621113 1315.8009162835574
2800 123423.36782958654 14.918829586546053 0.0001208898556576629 0.0 1.0e-8 -0.11787535983350494 -0.1541421753200325 211.71662267878497 122.51654566621113 1313.1470883311874
2810 123415.73541481233 7.286414812333533 5.90430790709762e-5 0.02902029657209937 0.00011548003551366431 0.02902029657209937 -3.54843770367097e-5 495.03213081910457 122.51654566621113 1310.6417422523873
2820 123418.14845627025 9.69945627026027 7.859637122787493e-5 0.0 1.0e-8 -0.013875852985876236 -0.051798950579012626 1135.6090360372198 122.51654566621113 1308.1902848417483
2830 123417.89131555415 9.442315554158995 7.6512715544776e-5 0.0 1.0e-8 -0.00877766259600321 -0.049106101489684306 1092.9591910722868 122.51654566621113 1305.5523370034687
2840 123416.69396916791 8.244969167921226 6.681041075170815e-5 0.01049304054609479 4.175480053757725e-5 0.01049304054609479 -0.021304027425259164 846.380877147933 122.51654566621113 1302.8856465479525
2850 123423.35436778625 14.905367786253919 0.00012078077236230332 0.0 1.0e-8 -0.12089737867401595 -0.15424308643437712 704.9565609304149 122.51654566621113 1300.1126470637412
2860 123418.0523263924 9.603326392403687 7.781741420641052e-5 0.0 1.0e-8 -0.017476529964341125 -0.04871428230492825 1132.874298031094 122.51654566621113 1297.6595996940778
2870 123421.39077942756 12.941779427565052 0.00010486947638054387 0.0 1.0e-8 -0.08627385978854818 -0.11501030474241247 152.5919768147137 122.51654566621113 1294.872928699308
2880 123417.70314740551 9.25414740551787 7.49879565014051e-5 0.0 1.0e-8 -0.006332595849755762 -0.04922473062961785 1071.9036165451564 122.51654566621113 1292.6210554640868
2890 123415.01729870179 6.5682987017935375 5.322406006248031e-5 0.04016864873901227 0.00015984250785971467 0.04016864873901227 0.005782388453638987 167.96645203860436 122.51654566621113 1289.8210474211153
2900 123416.13468314946 7.685683149466058 6.227841944165475e-5 0.02154371031650726 8.572856677275433e-5 0.02154371031650726 -0.018449081184854776 127.67654723363034 122.51654566621113 1287.478025923762
2910 123422.77274571834 14.323745718342252 0.00011606778818152275 0.0 1.0e-8 -0.11336476112228411 -0.1450122540834684 219.23765422343203 122.51654566621113 1284.9008176126933
2920 123415.15460861388 6.705608613890945 5.433670602157025e-5 0.04055144794779153 0.00016136577507080624 0.04055144794779153 0.0001088632635344311 141.55719376655742 122.51654566621113 1282.5092988710467
2930 123417.24599515945 8.796995159456856 7.128357280834844e-5 0.0 1.0e-8 -0.0012464433505101624 -0.039345076755950004 984.2834689037286 122.51654566621113 1280.2054592791683
2940 123415.65434248291 7.205342482920969 5.838613596805652e-5 0.024148267370719623 9.609284200924446e-5 0.024148267370719623 -0.002988992099119514 552.5063170672149 122.51654566621113 1277.6380786351083
2950 123417.60498095017 9.155980950177764 7.419249674046033e-5 0.0 1.0e-8 -0.012139177859864958 -0.04411420357783413 1064.9913158793427 122.51654566621113 1275.2400799386044
2960 123419.94020934752 11.491209347528638 9.311525621336218e-5 0.0 1.0e-8 -0.059323795889554276 -0.09336737096342063 133.51814416654116 122.51654566621113 1272.518071799433
2970 123422.84508763009 14.396087630098918 0.0001166539872006569 0.0 1.0e-8 -0.11802470885587013 -0.14899896851306949 271.8047718760809 119.80221055134533 1270.0681879671154
2980 123420.16415741721 11.715157417216687 9.492994614344994e-5 0.0 1.0e-8 -0.06894242652555249 -0.09376580719370509 130.9985679338789 119.80221055134533 1267.6778613416056
2990 123422.89508245516 14.446082455164287 0.00011705910391244192 0.0 1.0e-8 -0.12194504038163245 -0.1493190739001875 579.5982260226119 119.80221055134533 1265.2237384087243
3000 123417.2800765114 8.83107651140017 7.155973989593022e-5 0.0 1.0e-8 -0.007482374089420318 -0.04524029026603671 1037.5310358169781 118.35921872105328 1262.888834651994
3010 123414.77622748629 6.327227486297488 5.127061832125845e-5 0.04187941038827603 0.00016665011630443091 0.04187941038827603 -0.0008148662739984047 241.54834742240405 118.35921872105328 1260.2863772401827
3020 123417.55528646859 9.1062864685955 7.378981376384934e-5 0.0 1.0e-8 -0.014340252660133501 -0.04881607380301034 1090.628241060416 118.35921872105328 1258.2063234880227
3030 123416.88642739212 8.437427392127574 6.836993301915313e-5 0.0 1.0e-8 -0.005236836837184455 -0.035375721302557395 118.04102729636458 118.04102729636458 1255.7062703867289
3040 123422.64837119475 14.199371194757987 0.00011505995991212877 0.0 1.0e-8 -0.11528709745741139 -0.15109078553641098 645.7810751675887 118.04102729636458 1253.3624195430164
3050 123416.55533052163 8.106330521637574 6.568699782976427e-5 0.0011513586387081887 4.5815843458614035e-6 0.0011513586387081887 -0.028712755625207365 120.47993928846547 118.04102729636458 1251.076223515814
3060 123415.47654327961 7.02754327961884 5.6945398281594484e-5 0.025146070310711366 0.00010006338444183509 0.025146070310711366 -0.01210108873354443 123.86772262027384 118.04102729636458 1248.755561000633
3070 123416.24600969182 7.797009691828862 6.318051766316957e-5 0.011310273115952896 4.5006801975800665e-5 0.011310273115952896 -0.032508535502586255 118.53588212858492 117.9460373740048 1246.3264321921085
3080 123419.78744948072 11.338449480725103 9.18774165999372e-5 0.0 1.0e-8 -0.06846533774026398 -0.08851966348015594 134.055494479559 117.9460373740048 1244.09252279501
3090 123422.23311723552 13.784117235525628 0.00011169508528160522 0.0 1.0e-8 -0.11482816810467966 -0.1405144671448113 259.65212288174143 116.82787780794389 1241.665187188947
3100 123415.29659592743 6.847595927436487 5.5487253773333516e-5 0.021583995243190657 8.588887198371268e-5 0.021583995243190657 -0.004108717672920648 541.8589379774145 116.82787780794389 1239.5279754322319
3110 123422.51345396791 14.06445396791969 0.00011396670229539705 0.0 1.0e-8 -0.11703308706904636 -0.14868253407217935 572.6725638485339 116.82787780794389 1237.3610464582557
3120 123417.10899607875 8.659996078757104 7.017344556981754e-5 0.0 1.0e-8 -0.014217222587831202 -0.04002845333894811 117.89777326005193 116.82787780794389 1235.1345978328736
3130 123416.46625744319 8.017257443192648 6.496522327407784e-5 0.0 1.0e-8 -0.0007832659927657915 -0.028960799958298367 893.6295205879269 116.82787780794389 1232.8804033724546
3140 123419.2032332961 10.75423329610203 8.714341184291223e-5 0.0 1.0e-8 -0.05591509940938977 -0.08122179485090442 129.1538497792279 116.82787780794389 1230.6735861922157
3150 123422.368286548 13.919286547999945 0.0001127903855918321 0.0 1.0e-8 -0.11591451942069853 -0.14625186387962685 467.8750334280579 116.82787780794389 1228.4593852042706
3160 123416.7936836122 8.344683612202061 6.761841413469236e-5 0.0 1.0e-8 -0.0050488812138382855 -0.039867458157658575 970.3676038604008 116.82787780794389 1226.298698410543
3170 123416.90805747376 8.459057473766734 6.85452053105921e-5 0.0 1.0e-8 -0.010020885105490152 -0.03963949812879264 995.5613776882435 116.82787780794389 1224.1081632123173
3180 123414.80348559741 6.354485597417806 5.1491495508689255e-5 0.02637693723821144 0.00010496135494145294 0.02637693723821144 0.003542405716586927 398.04602722195284 116.82787780794389 1221.7505030889442
3190 123416.65232312307 8.20332312307437 6.647294564956707e-5 0.0 1.0e-8 -0.005283401590446601 -0.03763195734211422 955.0420163339145 115.82506712663951 1219.7143316296936
3200 123422.10668565982 13.657685659825802 0.00011067058836324733 0.0 1.0e-8 -0.11455066551414461 -0.1430158689481118 310.7063514979384 115.82506712663951 1217.4310632646611
3210 123414.90025824188 6.451258241882897 5.2275660979119e-5 0.02861588221512079 0.00011387075546409301 0.02861588221512079 -0.0053230605323904 122.81068329124497 114.75318136155327 1215.2742694913713
3220 123421.79842474083 13.349424740838003 0.0001081726968372968 0.0 1.0e-8 -0.10791213043509629 -0.14128731788380833 258.65311458499946 114.19396919844476 1213.0121208316793
3230 123416.10636208561 7.657362085621571 6.204892896451176e-5 0.001318903406371419 5.248292753606624e-6 0.001318903406371419 -0.02619933074120695 851.2043070782728 114.19396919844476 1210.9412306561744
3240 123416.53221122682 8.08321122682537 6.549965818649395e-5 0.0 1.0e-8 -0.004333906139379451 -0.03975818170934531 954.3207740019141 112.46327950369592 1208.809931304001
3250 123421.49707796625 13.04807796626119 0.00010573083181898826 0.0 1.0e-8 -0.10357865971474212 -0.13622434580096865 715.1791734132722 112.46327950369592 1206.6411155148567
3260 123422.05315273182 13.604152731830254 0.0001102368017916687 0.0 1.0e-8 -0.11648753336788786 -0.1418006364661153 329.4034696495214 112.46327950369592 1204.6080853154297
3270 123414.40950582415 5.960505824157735 4.829900928548041e-5 0.03775123141554104 0.00015022291497677367 0.03775123141554104 -0.0020608186429171838 221.245079853746 112.46327950369592 1202.3915987212833
3280 123415.7249871491 7.275987149099819 5.895858191281393e-5 0.0096720996651527 3.848804267208541e-5 0.0096720996651527 -0.024071068891771574 114.53805777756348 112.46327950369592 1200.451915849798
3290 123421.75767554226 13.308675542270066 0.00010784249903562168 0.0 1.0e-8 -0.10922218296951769 -0.1455855390480849 526.4514112511969 108.71268032134138 1198.155716945624
3300 123414.56544782373 6.116447823733324 4.956263427095923e-5 0.025349237615955644 0.00010087184508476943 0.025349237615955644 0.0006211628148662385 398.2597535258693 108.71268032134138 1196.0286760980462
3310 123416.57706379317 8.128063793177716 6.58631062868128e-5 0.0 1.0e-8 -0.011883537292305846 -0.039792732568827205 987.3199947688773 108.71268032134138 1194.1621701658846
3320 123415.43358647775 6.984586477759876 5.6597311888749826e-5 0.010513881702280514 4.183773344112266e-5 0.010513881702280514 -0.0179564096872582 740.111041134497 108.71268032134138 1192.0593148006549
3330 123420.04823775514 11.599237755144713 9.399062907876522e-5 0.0 1.0e-8 -0.08459128424601658 -0.10388759260391112 130.71911666046452 108.71268032134138 1190.0475361566448
3340 123419.99624679927 11.547246799280401 9.356933737397836e-5 0.0 1.0e-8 -0.07744994779892522 -0.11153784634402086 129.1820170716612 108.71268032134138 1188.0068778238165
3350 123416.24688369791 7.797883697916404 6.318759988561565e-5 0.0 1.0e-8 -0.0015076603934289778 -0.03972403036246419 921.8848600230023 108.71268032134138 1186.1619633057546
3360 123421.39082923875 12.941829238756327 0.0001048698800092393 0.0 1.0e-8 -0.10855569202701076 -0.13452794768389253 238.53118834833646 108.71268032134138 1184.0261922500829
3370 123415.66013407243 7.211134072436835 5.8433066219289696e-5 0.004914700918476456 1.955699643505202e-5 0.004914700918476456 -0.02512282535127497 112.01020157201606 108.71268032134138 1182.0511729174527
3380 123420.1306131001 11.681613100110553 9.465813074200903e-5 0.0 1.0e-8 -0.085719649906423 -0.11250315540897304 133.2274010689373 108.71268032134138 1179.9110920564628
3390 123416.06585623266 7.616856232663849 6.172070303439151e-5 0.0 1.0e-8 -9.683127129278546e-5 -0.03833133112064502 900.7697263831141 108.71268032134138 1178.1134322757978
3400 123414.60931933642 6.160319336428074 4.991813272386297e-5 0.021692701697133998 8.63214459627812e-5 0.021692701697133998 -0.0017736695322980722 431.52209062973355 108.71268032134138 1176.071815227014
3410 123416.38151674299 7.932516742992448 6.42785547283918e-5 0.0 1.0e-8 -0.008399536962201637 -0.04055345702295199 958.0314460633479 108.71268032134138 1174.2655581004876
3420 123415.20330350376 6.754303503767005 5.473128913375295e-5 0.010111821985333336 4.023782317568752e-5 0.010111821985333336 -0.014382275105418785 690.4312015581091 108.71268032134138 1172.1986386958781
3430 123416.50597481019 8.05697481019888 6.52870599662012e-5 0.0 1.0e-8 -0.011258476453093635 -0.044385969517492185 993.1496724214833 108.71268032134138 1170.340343891491
3440 123417.38399952937 8.934999529374181 7.240184607922738e-5 0.0 1.0e-8 -0.034300873088625394 -0.05723075908824171 109.34086531234614 108.71268032134138 1168.331104440581
3450 123414.28766251542 5.8386625154234935 4.731169188767208e-5 0.03000315541788723 0.00011939111113394666 0.03000315541788723 -0.004843491650973419 123.75706236876803 108.71268032134138 1166.1997216017928
3460 123415.96798708205 7.518987082061358 6.092765238514065e-5 0.0 1.0e-8 -0.002600505311846746 -0.037501011774537574 901.3369658866071 106.68299465761855 1164.4185965217982
3470 123421.2647495468 12.815749546804 0.00010384823446572933 0.0 1.0e-8 -0.11039338296183132 -0.13621274980638987 452.96356464685385 106.68299465761855 1162.4675639885188
3480 123414.6005577724 6.151557772405795 4.9847136255685336e-5 0.02372973701005776 9.442739035568535e-5 0.02372973701005776 -0.011272719845834445 110.76333451222968 106.68299465761855 1160.5697676972677
3490 123414.76659223672 6.317592236722703 5.119254222798557e-5 0.01617669559854562 6.43716847473501e-5 0.01617669559854562 -0.008750735007055255 542.9920820305024 106.68299465761855 1158.7810427592947
3500 123419.15997930757 10.710979307579692 8.679291729514963e-5 0.0 1.0e-8 -0.07197809838243074 -0.09401169362104156 125.5964397090124 106.68299465761855 1156.8770751844145
3510 123416.41573222031 7.966732220316771 6.455580865712665e-5 0.0 1.0e-8 -0.013809104572999331 -0.044231606733831086 997.0901409822311 106.68299465761855 1155.124914426194
3520 123416.12567622942 7.676676229428267 6.220543481126052e-5 0.0 1.0e-8 -0.005214944089516393 -0.043461737965742486 941.5238724325372 106.68299465761855 1153.2502400307412
3530 123414.30038462734 5.8513846273417585 4.7414781360243485e-5 0.02527947702267852 0.00010059424779112766 0.02527947702267852 -0.004092660178685037 354.3795935849847 106.68299465761855 1151.2615930074787
3540 123416.32182641682 7.872826416831231 6.379487369484104e-5 0.0 1.0e-8 -0.012884763924660092 -0.043414918270343605 983.2656285828376 106.68299465761855 1149.5952362916219
3550 123420.28065326356 11.831653263565386 9.587393212895323e-5 0.0 1.0e-8 -0.09621860601296817 -0.11709195439144082 158.50727910014825 106.68299465761855 1147.6059292086486
3560 123416.3788301052 7.929830105204019 6.425678443786307e-5 0.0 1.0e-8 -0.014049101424632227 -0.044462937296060545 993.6516531873463 106.68299465761855 1145.9712637799569
3570 123420.79801722337 12.349017223372357 0.00010006622174930955 0.0 1.0e-8 -0.10063889268741377 -0.133129063269962 546.8790735655095 106.68299465761855 1144.0714601421735
3580 123419.66737153873 11.218371538736392 9.0904404274106e-5 0.0 1.0e-8 -0.08096965042301463 -0.10845474894333051 133.5955809977168 106.68299465761855 1142.270449876528
3590 123415.91363322118 7.464633221185068 6.048721365248718e-5 0.0 1.0e-8 -0.008362491574814612 -0.03159884425232917 884.8057365277589 106.68299465761855 1140.545517222361
3600 123414.51279679617 6.063796796181123 4.91359938911567e-5 0.022470785574569163 8.94176635901782e-5 0.022470785574569163 -0.010137858884291973 473.1598200064476 106.68299465761855 1138.6326969580427
3610 123413.8609573956 5.411957395612262 4.385402652303217e-5 0.03441400036430764 0.00013694312097617577 0.03441400036430764 0.0008857044866488195 164.08462155407298 106.68299465761855 1136.7585038249838
3620 123414.27402702131 5.82502702131751 4.720120112130662e-5 0.027409242336830175 0.00010906919130188626 0.027409242336830175 -0.00723387147868948 113.57573690656272 106.68299465761855 1135.0947943869087
3630 123416.31021948428 7.861219484286266 6.37008207135499e-5 0.0 1.0e-8 -0.011020733128873417 -0.04753220444038675 984.7838846890485 106.68299465761855 1133.4796491652446
3640 123420.6392161799 12.19021617990802 9.87794294368615e-5 0.0 1.0e-8 -0.09980033516396247 -0.12949564380963352 364.36929524243044 106.68299465761855 1131.6331096488636
3650 123416.60268453557 8.15368453557312 6.607071559235884e-5 0.0 1.0e-8 -0.02215561070812555 -0.04932508152020887 108.10499974552268 106.68299465761855 1129.8989498914138
3660 123420.78255780137 12.333557801379357 9.994095137991206e-5 0.0 1.0e-8 -0.1055955782487672 -0.12939259524424074 413.0663324567952 106.68299465761855 1128.1322560702429
3670 123416.05592508384 7.606925083848182 6.164022921840775e-5 0.0 1.0e-8 -0.007178755213175236 -0.04336542510495178 933.844834834855 106.68299465761855 1126.5367322672535
3680 123420.52293577953 12.07393577953917 9.783718924738428e-5 0.0 1.0e-8 -0.10157332758291204 -0.12556676775960796 318.02300204151527 106.68299465761855 1124.658697704165
3690 123416.34286846446 7.893868464467232 6.396538104507928e-5 0.0 1.0e-8 -0.016406674356659323 -0.04854491835132535 107.23205630608332 106.68299465761855 1122.9493988391712
3700 123420.34393631625 11.894936316253734 9.638672564674835e-5 0.0 1.0e-8 -0.10122635805359437 -0.12242099977399334 291.22800229587995 106.68299465761855 1121.0536780731027
3710 123419.2993235651 10.850323565100553 8.792204790695128e-5 0.0 1.0e-8 -0.08161049051079772 -0.10156234024935884 128.93582979976662 106.68299465761855 1119.361328375035
3720 123415.11775559734 6.6687555973476265 5.4038079656504124e-5 0.007975541302187139 3.173695315377129e-5 0.007975541302187139 -0.0273537980172307 747.8145582004772 105.95923345829485 1117.688729490162
3730 123416.05189782364 7.6028978236427065 6.160759563263539e-5 0.0 1.0e-8 -0.010707416090610877 -0.045496870566466896 960.8535881366026 105.95923345829485 1116.030373442823
3740 123414.92709277748 6.478092777484562 5.249310586088447e-5 0.006918011159029902 2.7528739147923397e-5 0.006918011159029902 -0.019977246883911448 107.01385592136673 105.95923345829485 1114.3022287616664
3750 123415.99894082929 7.549940829296247 6.117847595099626e-5 0.0 1.0e-8 -0.011416728012193289 -0.04384313996874312 953.3060254426522 105.95923345829485 1112.6979050138636
3760 123415.64278804578 7.1937880457844585 5.829250836613674e-5 0.0 1.0e-8 -0.007910555153898713 -0.033649595858918246 873.495236238583 104.650623368506 1110.9503257545732
3770 123420.50864304995 12.05964304995723 9.772137278831882e-5 0.0 1.0e-8 -0.10032851048737257 -0.13264514924858872 437.3338155782393 104.650623368506 1109.2787587793528
3780 123413.75379393918 5.3047939391835826 4.298566250665368e-5 0.028929738770472113 0.00011511968019744715 0.028929738770472113 0.0018359682675850308 154.18983716882533 104.650623368506 1107.6180579102638
3790 123415.9845186336 7.535518633609172 6.106161040569575e-5 0.0 1.0e-8 -0.010758414648933012 -0.04399423092920074 945.6352348464803 104.650623368506 1106.1556116191832
3800 123415.68911687215 7.24011687215534 5.866791885663631e-5 0.0 1.0e-8 -0.005976018927867699 -0.03950240972690722 890.2804482261517 104.650623368506 1104.4304083877012
3810 123414.59678767211 6.147787672118284 4.9816586481192094e-5 0.011471212946730702 4.564722745620917e-5 0.011471212946730702 -0.015582117088484893 580.3564759746971 104.650623368506 1102.683976125829
3820 123414.01668231917 5.567682319175219 4.511589250404743e-5 0.022630642775880006 9.005378097921408e-5 0.022630642775880006 -0.005314540627239239 321.950110870883 104.650623368506 1101.0398541191487
3830 123415.80822153341 7.359221533421078 5.9633044520485615e-5 0.0 1.0e-8 -0.00885336789983171 -0.04344626294809473 926.6998897245732 104.650623368506 1099.551718382989
3840 123414.6556396022 6.206639602212817 5.029347384645291e-5 0.01197700035996263 4.765989980424239e-5 0.01197700035996263 -0.02184985108962678 105.09773124179661 104.59719083604186 1097.7661898130068
3850 123415.80660752965 7.357607529658708 5.961996596893222e-5 0.0 1.0e-8 -0.009151592831273092 -0.045776443514995435 940.0482140059864 104.53751261650379 1096.2295044628697
3860 123418.82011356608 10.371113566085114 8.40389264278422e-5 0.0 1.0e-8 -0.07319608839594594 -0.1015601415291485 123.08375810832602 103.61587005483318 1094.4997079061238
3870 123415.6141105093 7.165110509304213 5.806012932959083e-5 0.0 1.0e-8 -0.007295683137670039 -0.04094156764429613 899.0817771102325 103.61587005483318 1093.0090077461812
3880 123419.5941151719 11.145115171908401 9.031079526741642e-5 0.0 1.0e-8 -0.09154176762953625 -0.11418949537363687 259.97939671138107 103.2194338838449 1091.2736758431458
3890 123418.95678095754 10.507780957545037 8.514636593111253e-5 0.0 1.0e-8 -0.07416271551448972 -0.10605399084252554 133.3301938884535 103.2194338838449 1089.7324476971842
3900 123418.1695612751 9.720561275113141 7.8767388731327e-5 0.0 1.0e-8 -0.06388840308653698 -0.08285692130345979 119.84365165584998 103.2194338838449 1088.2670361045696
3910 123414.27133931505 5.822339315054705 4.7179422172745286e-5 0.0189620552590668 7.545542511217315e-5 0.0189620552590668 -0.014368072917221753 108.43550462014485 103.2194338838449 1086.7366418140814
3920 123418.35460583461 9.905605834617745 8.026683679184515e-5 0.0 1.0e-8 -0.06275109486648489 -0.09379919795364344 123.42443536963664 103.2194338838449 1085.1292536671508
3930 123415.51151296622 7.06251296622213 5.7228763698522216e-5 0.0 1.0e-8 -0.006559576622578334 -0.03674964239382916 863.5971386690112 103.2194338838449 1083.6697145690646
3940 123420.07002405694 11.621024056948954 9.416716724921286e-5 0.0 1.0e-8 -0.0950958579927601 -0.12698760100110462 371.52809902367164 103.2194338838449 1082.1068579972266
3950 123413.85013736045 5.401137360458961 4.376634990736299e-5 0.022090924911310594 8.790608968967169e-5 0.022090924911310594 -0.0025938607252271595 296.1830903499742 103.2194338838449 1080.4514761224284
3960 123415.50598014197 7.056980141976965 5.718393026701895e-5 0.0 1.0e-8 -0.007103669452646955 -0.03849864353182397 873.5909370486629 103.2194338838449 1079.0168472062958
3970 123419.26564701629 10.816647016297793 8.764916100920929e-5 0.0 1.0e-8 -0.08542936146557167 -0.10842627914092873 146.96436851823046 103.2194338838449 1077.34431321431
3980 123419.80375564298 11.354755642983946 9.200954825211316e-5 0.0 1.0e-8 -0.09344444495889093 -0.12102325130916824 536.5980030202687 103.2194338838449 1075.834955348429
3990 123414.33057257276 5.881572572761797 4.765939950158354e-5 0.012700808749485759 5.054013978799154e-5 0.012700808749485759 -0.01369809129576538 523.1229949076635 103.2194338838449 1074.303918710694
4000 123414.80200062468 6.353000624687411 5.1479462517897875e-5 0.004889644270235749 1.945728888652641e-5 0.004889644270235749 -0.02443091871268166 106.24233969133171 103.2194338838449 1072.8530376636552
4010 123415.32253377255 6.873533772552037 5.5697432617049076e-5 0.0 1.0e-8 -0.004191096595207 -0.03575708534935984 834.8776847709612 103.2194338838449 1071.3784000725648
4020 123414.82567418931 6.376674189319601 5.167129350535474e-5 0.0015256042768783118 6.070814460355487e-6 0.0015256042768783118 -0.021032577849695144 712.5111749705196 103.2194338838449 1069.8478868342872
4030 123415.55050498921 7.101504989215755 5.754472280269688e-5 0.0 1.0e-8 -0.008802679482244002 -0.04040930523694897 105.56071478082343 103.2194338838449 1068.3597007496448
4040 123419.26402085628 10.815020856287447 8.76359839534767e-5 0.0 1.0e-8 -0.08629374941705237 -0.1107043808957826 154.5388029669283 103.18897219722362 1066.684386054121
4050 123414.8527347577 6.403734757710481 5.189056996989308e-5 0.0026023967684523086 1.0355678843421876e-5 0.0026023967684523086 -0.025612553156321383 104.52244676668596 103.18897219722362 1065.2455365493963
4060 123417.08113459201 8.632134592015063 6.994767912539817e-5 0.0 1.0e-8 -0.04479599964406589 -0.0653061369013983 112.46546435069808 103.18897219722362 1063.7741104388115
4070 123415.33026241313 6.8812624131387565 5.5760059128032285e-5 0.0 1.0e-8 -0.004764313750797555 -0.03737337127782325 842.3649247333883 103.18897219722362 1062.3255762547205
4080 123415.66540556258 7.216405562590808 5.8475782015466446e-5 0.0 1.0e-8 -0.014531601501829527 -0.04031520292389246 918.8742933885923 103.18897219722362 1060.8918129939577
4090 123415.74195340581 7.292953405820299 5.909606242454517e-5 0.0 1.0e-8 -0.01430902424945657 -0.0439992351952867 938.3969123033683 103.18897219722362 1059.431709610467
4100 123415.3778998088 6.928899808801361 5.6146073181758905e-5 0.0 1.0e-8 -0.006415480592380618 -0.036634885114182225 844.4549236661401 103.18897219722362 1058.0901679493268
4110 123414.13617447739 5.687174477396184 4.608415812272452e-5 0.01402249075852069 5.579948939394506e-5 0.01402249075852069 -0.010106768451720427 466.15551876750317 103.18897219722362 1056.5345246636948
4120 123413.973655376 5.524655376008013 4.476723774405441e-5 0.019967375569081014 7.945588130374304e-5 0.019967375569081014 -0.010832191243054012 114.38317528553019 103.18897219722362 1055.0798201822258
4130 123415.53984477122 7.090844771228149 5.7458341213154287e-5 0.0 1.0e-8 -0.009693070456023634 -0.04209127826274539 894.3301386331941 103.18897219722362 1053.7178687459823
4140 123414.66155700185 6.212557001854293 5.034142355888691e-5 0.007276052799227273 2.8953488933737595e-5 0.007276052799227273 -0.025773309327945526 105.84763186341993 103.18897219722362 1052.1647028833934
4150 123415.57517380244 7.126173802447738 5.774461846163984e-5 0.0 1.0e-8 -0.009240581043741258 -0.04541837059397835 909.6879088991072 103.18897219722362 1050.7811205408336
4160 123415.15999918526 6.710999185263063 5.438038675344719e-5 0.0 1.0e-8 -0.00232602231918122 -0.03674520003545467 813.9177007102369 103.18897219722362 1049.3713518134944
4170 123415.51569285808 7.066692858090391 5.7262634085048684e-5 0.0 1.0e-8 -0.010790707358921736 -0.043702957494673456 907.5477899253227 102.68841873458615 1047.8384847528328
4180 123419.19066174421 10.741661744221346 8.70415423843577e-5 0.0 1.0e-8 -0.08640806956975666 -0.11281267572243792 237.6979119845179 101.14416816214147 1046.3495792613
4190 123419.26335501863 10.814355018635979 8.763058855586119e-5 0.0 1.0e-8 -0.0897218352455127 -0.11294587954225221 263.5375842672935 101.14416816214147 1044.922139070567
4200 123417.86703699417 9.418036994175054 7.631598217537807e-5 0.0 1.0e-8 -0.06489292755523479 -0.08412645627888082 119.80453303862615 101.14416816214147 1043.4980899857528
4210 123413.6069977503 5.1579977503133705 4.1796147606663225e-5 0.02370696263960781 9.43367646413055e-5 0.02370696263960781 -0.007322389518691352 108.03472924968202 101.14416816214147 1042.1061664863755
4220 123415.03282922448 6.5838292244879995 5.334990657315529e-5 0.0 1.0e-8 -0.0035759575879410477 -0.03602079664599955 811.8269499112702 101.14416816214147 1040.7876350903794
4230 123419.37118774047 10.922187740477966 8.850437574560204e-5 0.0 1.0e-8 -0.09298179882901536 -0.11614267855409821 364.5251987991784 101.14416816214147 1039.3380236765677
4240 123416.86244897377 8.413448973777122 6.817563174930691e-5 0.0 1.0e-8 -0.04473409847150833 -0.06814684406387528 103.68658221363411 100.56744825898939 1037.9023468517667
4250 123419.20514876631 10.756148766318802 8.715893322927025e-5 0.0 1.0e-8 -0.08897876664400428 -0.11632815725340606 383.1128412616594 100.56744825898939 1036.515905874962
4260 123414.71052794206 6.261527942071552 5.0738243554714416e-5 0.0006863614812289143 2.7312280572531864e-6 0.0006863614812289143 -0.02916761410727986 740.581893780551 99.39157758883512 1035.1880419515487
4270 123416.09511416641 7.646114166418556 6.19577851304051e-5 0.0 1.0e-8 -0.02958509284496813 -0.052641048938681934 103.77452798605293 99.39157758883512 1033.8266396436
4280 123415.2515291809 6.8025291809026385 5.512207013397145e-5 0.0 1.0e-8 -0.011089192699529349 -0.0386062206871145 869.2044148385667 99.39157758883512 1032.511756873962
4290 123416.40038097318 7.951380973187042 6.443141484735006e-5 0.0 1.0e-8 -0.03619507811410472 -0.06063366199427378 101.062406020119 99.39157758883512 1031.0039908637032
4300 123414.90721003065 6.458210030657938 5.233199252555178e-5 0.0 1.0e-8 -0.006603351546317526 -0.03202102216738467 799.9926705012288 98.93510482365734 1029.6749301091197
4310 123419.02173634304 10.572736343048746 8.56727106508627e-5 0.0 1.0e-8 -0.08735746122482624 -0.11394567471026562 506.09026375032863 98.93510482365734 1028.2192929250982
4320 123415.32902039328 6.880020393291488 5.574999482646029e-5 0.0 1.0e-8 -0.012793929264319104 -0.0429035473764543 903.1281503682782 98.33964804985092 1026.9380886517756
4330 123418.90591964162 10.456919641626882 8.473422789412808e-5 0.0 1.0e-8 -0.08504206039498285 -0.11275338059238038 520.0097706352781 98.33964804985092 1025.5197648808587
4340 123413.62395445618 5.17495445618988 4.193355072625441e-5 0.01881948589266358 7.488810094804889e-5 0.01881948589266358 -0.01034479751768913 107.68499317611948 98.33964804985092 1024.1955690725433
4350 123414.89498845433 6.4459884543321095 5.2232958979430246e-5 0.0 1.0e-8 -0.0059439492994783905 -0.035496823629472374 97.93191730937588 97.93191730937588 1022.8626681961248
4360 123418.9528285203 10.503828520304523 8.51143386487624e-5 0.0 1.0e-8 -0.08604461890456605 -0.11488767578990178 467.34374713016433 97.93191730937588 1021.5134710829718
4370 123415.14082260212 6.691822602122556 5.4224995584561286e-5 0.0 1.0e-8 -0.010893140176364113 -0.040080577813711216 869.5530772032301 97.93191730937588 1020.3043624942948
4380 123418.69055344624 10.241553446248872 8.298907837541068e-5 0.0 1.0e-8 -0.08183065317615501 -0.11026298095563902 578.4652419742163 96.9968456707229 1018.8717896356792
4390 123418.71767622307 10.268676223073271 8.320885892564188e-5 0.0 1.0e-8 -0.08325585082081943 -0.10909619781318725 555.760163303859 96.9968456707229 1017.6307437426958
4400 123414.56416410224 6.115164102244307 4.955223205377379e-5 0.0 1.0e-8 -0.0023257193499830464 -0.026472641333128877 729.9282383517324 96.9968456707229 1016.3653604444185
4410 123415.19802463643 6.749024636432296 5.468851355900515e-5 0.0 1.0e-8 -0.010541611419284891 -0.04226396375318586 877.2492996392128 96.9968456707229 1015.1225239571925
4420 123415.21650058682 6.76750058682228 5.483822737957172e-5 0.0 1.0e-8 -0.01261802737343487 -0.04130509296857099 883.8224301122217 96.9968456707229 1013.8183382519605
4430 123418.59200955996 10.143009559964412 8.219056022626467e-5 0.0 1.0e-8 -0.08047712693075937 -0.10771318543962138 582.6781182051513 96.9968456707229 1012.4482145147306
4440 123418.83874013828 10.38974013828556 8.418986076298197e-5 0.0 1.0e-8 -0.08587599546632418 -0.1116012929940382 476.978767963451 96.9968456707229 1011.1893325470711
4450 123414.95645374566 6.50745374566759 5.2731022862685764e-5 0.0 1.0e-8 -0.007656710489044372 -0.03856477120362456 832.9699983364337 96.8307561988814 1009.9110670207367
4460 123415.30151838055 6.852518380561378 5.5527141262113896e-5 0.0 1.0e-8 -0.012977858666289421 -0.05053822386648221 97.60083938476998 96.8307561988814 1008.4738159384239
4470 123418.44652184765 9.997521847661119 8.101164813813615e-5 0.0 1.0e-8 -0.08068042056595459 -0.10434562788614699 175.42011789773963 96.8307561988814 1007.1912211346336
4480 123418.29913295568 9.850132955689332 7.981733046243319e-5 0.0 1.0e-8 -0.07828817645128083 -0.1011703339834753 140.70776676979628 96.8307561988814 1005.9082207644096
4490 123418.4929620151 10.043962015100988 8.138796084456899e-5 0.0 1.0e-8 -0.07985400182150215 -0.10748299882533274 575.371585178151 96.8307561988814 1004.6332117702063
4500 123413.1225545705 4.673554570501437 3.7870620758724854e-5 0.024594302994756845 9.78677449491992e-5 0.024594302994756845 -0.0022558706536131012 146.53374878131547 96.8307561988814 1003.3605745701291
4510 123414.95071265222 6.501712652228889 5.268450178989681e-5 0.0 1.0e-8 -0.01041564932916117 -0.03823080315618199 97.10782822243159 96.8307561988814 1002.1920043924043
4520 123414.81734601263 6.368346012633992 5.160380884970034e-5 0.0 1.0e-8 -0.006682973951825488 -0.03742314861690943 814.3881813500111 95.36592748843161 1000.9380830819168
4530 123414.07124807854 5.622248078550911 4.555804828687954e-5 0.0037568609425022714 1.4949620999985388e-5 0.0037568609425022714 -0.019207055763700964 602.8887031811322 95.36592748843161 999.6312541364626
4540 123413.5280750155 5.0790750155138085 4.115662304056515e-5 0.01493259284444548 5.942104511935065e-5 0.01493259284444548 -0.009874297271096566 391.674193624313 95.36592748843161 998.3895152037862
4550 123415.71741692343 7.268416923441691 5.8897239065387585e-5 0.0 1.0e-8 -0.027077193363510332 -0.05400138592631265 98.0940122439581 95.36592748843161 997.1341632856826
4560 123414.9912666062 6.542266606207704 5.301311749090781e-5 0.0 1.0e-8 -0.013010414869995657 -0.038956517948662395 861.3708378434056 95.36592748843161 995.9797024739773
4570 123414.66642601023 6.217426010232884 5.038087797564723e-5 0.0 1.0e-8 -0.010039184279520441 -0.02983202263268936 97.09355771594562 95.36592748843161 994.7151975994608
4580 123414.89512823726 6.446128237264929 5.2234091664703844e-5 0.0 1.0e-8 -0.007753483724570742 -0.04225475550052238 845.9578561900129 95.36592748843161 993.5356094501984
4590 123413.21011789516 4.761117895162897 3.858016151846214e-5 0.020020419494642283 7.966695820960378e-5 0.020020419494642283 -0.0066411916342019595 259.65565042979404 95.36592748843161 992.1174660459588
4600 123414.71784330468 6.2688433046860155 5.079752120283122e-5 0.0 1.0e-8 -0.007213457837963233 -0.037932827907951605 814.3105594142655 95.36592748843161 991.0056260848679
4610 123413.33431093683 4.8853109368355945 3.958651920854783e-5 0.01731923176834016 6.89181619735811e-5 0.01731923176834016 -0.010122793755357407 356.7497987059059 95.36592748843161 989.6837883615921
4620 123414.66226291434 6.2132629143452505 5.0347143689855876e-5 0.0 1.0e-8 -0.007645002830543035 -0.03639942703901511 806.128520362492 93.78533013091968 988.5568014290116
4630 123414.2947838406 5.845783840602962 4.736939721690338e-5 0.0004431811232734617 1.7635440674237973e-6 0.0004431811232734617 -0.03230942453311059 94.46945582316226 93.78533013091968 987.2328315055265
4640 123414.57513014552 6.126130145523348 4.964109179853114e-5 0.0 1.0e-8 -0.009022219106725515 -0.03117111218855939 781.5636230133414 93.78533013091968 986.0722997474111
4650 123414.85406999096 6.405069990971242 5.190138959587153e-5 0.0 1.0e-8 -0.0113425029358325 -0.040058109460886726 850.7105339725374 93.78533013091968 984.9369335061064
4660 123414.73330918814 6.284309188151383 5.092284393065651e-5 0.0 1.0e-8 -0.007407608081337003 -0.04046508699306628 826.9315572354953 93.78533013091968 983.728791465655
4670 123414.63721022707 6.188210227075615 5.014413743321266e-5 0.0 1.0e-8 -0.007046438502527508 -0.037984135922272344 808.3608524297125 93.77559775917743 982.5094144884339
4680 123413.21266750255 4.7636675025569275 3.860082142801201e-5 0.01636862536742001 6.51354280285629e-5 0.01636862536742001 -0.006975451575385705 244.75123882426396 93.77559775917743 981.2136040761486
4690 123414.6465766163 6.197576616308652 5.022003490464945e-5 0.0 1.0e-8 -0.010642668916744924 -0.03556025274249919 815.1344136195246 93.547182851405 980.1208806427165
4700 123412.95263932187 4.503639321876108 3.649376812017229e-5 0.01991036516014333 7.922902062944167e-5 0.01991036516014333 -0.001595643530521329 145.9658410457306 92.45345648906702 978.8006915321986
4710 123414.66432950282 6.215329502825625 5.036388961363274e-5 0.0 1.0e-8 -0.009358634696980062 -0.03807389543206341 820.9591589276722 92.45345648906702 977.7619723840818
4720 123414.72848369455 6.279483694554074 5.088374212169277e-5 0.0 1.0e-8 -0.01172354822728039 -0.038360835401022086 837.6677312401793 92.45345648906702 976.5792660983202
4730 123415.914442546 7.4654425460030325 6.049377175142225e-5 0.0 1.0e-8 -0.037439283694766345 -0.06059144135249994 95.44738552170129 92.45345648906702 975.3312150367228
4740 123413.55946021764 5.1104602176492335 4.1410942760079854e-5 0.0076165089736264235 3.0308261136453785e-5 0.0076165089736264235 -0.015056311526990385 506.3878437234421 92.16478824270595 974.0773215594945
4750 123412.82089368723 4.371893687231932 3.542621046336894e-5 0.024327270494154618 9.680514648208034e-5 0.024327270494154618 -0.004435454753917156 129.88574990272417 90.69451256698339 972.8914001586813
4760 123414.62224999921 6.173249999221298 5.002291212023334e-5 0.0 1.0e-8 -0.008855017294592926 -0.04008616478446925 826.7447501115689 90.69451256698339 971.875095181281
4770 123414.5270981091 6.078098109108396 4.925187990255348e-5 0.0 1.0e-8 -0.011519717321306189 -0.03362465974456086 803.374692576523 90.69451256698339 970.6726306325155
4780 123417.88367990064 9.434679900645278 7.645084252412311e-5 0.0 1.0e-8 -0.07549222923145749 -0.10272027858135857 549.89916647906 90.69451256698339 969.4916673490872
4790 123417.86465926767 9.415659267673618 7.62967150464197e-5 0.0 1.0e-8 -0.07814088772892092 -0.09902334660111478 218.9573958801064 90.69451256698339 968.3466966280747
4800 123418.15125881587 9.702258815872483 7.861908073954064e-5 0.0 1.0e-8 -0.08048125674571338 -0.10840984284962474 419.4721961174962 90.69451256698339 967.2193697210923
4810 123413.32332960585 4.874329605852836 3.949753558488395e-5 0.010776752448890647 4.2883771102337563e-5 0.010776752448890647 -0.009952281166391685 415.0906872378152 90.69451256698339 966.1170328229653
4820 123414.49582551274 6.04682551274891 4.899847264711114e-5 0.0 1.0e-8 -0.008944920635968856 -0.03643887693087322 799.8692379307603 90.69451256698339 965.0415122768237
4830 123416.0971538141 7.6481538141088095 6.197431274830146e-5 0.0 1.0e-8 -0.04002349720303755 -0.07100017807579206 99.39348045088016 90.69451256698339 963.7766494664127
4840 123417.66491662727 9.215916627275874 7.467816589507477e-5 0.0 1.0e-8 -0.07395068619624112 -0.09817740311220291 178.43896798359896 89.82599070997574 962.6378723031083
4850 123413.89738037495 5.448380374960834 4.414916822235433e-5 0.0007441715852678499 2.961270946404197e-6 0.0007441715852678499 -0.024053684674839815 92.9199860315204 89.82599070997574 961.5565256747809
4860 123416.94778472804 8.498784728042665 6.886712212097135e-5 0.0 1.0e-8 -0.05858962665871559 -0.08564112669247947 111.09074206465786 89.82599070997574 960.3696207172425
4870 123414.2721922025 5.82319220250065 4.7186333267187e-5 0.0 1.0e-8 -0.0038987298771075984 -0.035288217932645694 755.9984455282424 89.82599070997574 959.3343058755536
4880 123417.86055157747 9.41155157747562 7.62634297225113e-5 0.0 1.0e-8 -0.07651959861274804 -0.10350088460299389 482.0596818051913 89.82599070997574 958.1976706907426
4890 123413.8324076956 5.383407695611822 4.36226833675855e-5 0.0033243023343914047 1.3228346949519317e-5 0.0033243023343914047 -0.02631008323086803 91.69443283862067 89.82599070997574 957.0961312733419
4900 123414.50830523213 6.059305232134648 4.909959797108096e-5 0.0 1.0e-8 -0.011445483625436736 -0.03863198756673114 89.93738329659047 89.82599070997574 955.9484950343975
4910 123414.4422001471 5.9932001471024705 4.856393703726453e-5 0.0 1.0e-8 -0.009018662728919935 -0.03959501054063708 814.58593987576 89.06511644394266 954.8356603005085
4920 123414.08850122723 5.639501227240544 4.5697853533841464e-5 0.0 1.0e-8 -0.004346659855769985 -0.030362824145043987 724.4835514185544 89.06511644394266 953.696043484064
4930 123417.59969733453 9.150697334538563 7.414968268938023e-5 0.0 1.0e-8 -0.07383113048854284 -0.09812844452784475 569.3857930921633 89.06511644394266 952.6106719935149
4940 123417.95428899022 9.505288990229019 7.702300018557902e-5 0.0 1.0e-8 -0.0807838385446189 -0.10455278647881983 400.1532721532278 89.06511644394266 951.5483317668921
4950 123417.87559205339 9.426592053394415 7.638530529943225e-5 0.0 1.0e-8 -0.07869121803042844 -0.10293040820116062 434.30912238491857 89.06511644394266 950.538773546305
4960 123413.82245565939 5.373455659399042 4.354204029741142e-5 0.003307279393908402 1.3160607815060779e-5 0.003307279393908402 -0.027802969206703665 91.31036177368006 89.06511644394266 949.4333531389925
4970 123414.18461289958 5.735612899588887 4.6476663032924815e-5 0.0 1.0e-8 -0.004123345668375578 -0.034091695440281455 742.4663873136601 89.06511644394266 948.3747499425573
4980 123414.32477421859 5.875774218598963 4.761241443524635e-5 0.0 1.0e-8 -0.008063603123559915 -0.03452051499908748 770.4954133689566 89.06511644394266 947.3641840933955
4990 123413.22663954356 4.777639543564874 3.871403929211422e-5 0.010308224673906352 4.101936547988288e-5 0.010308224673906352 -0.01094231027033743 405.8224090723088 89.06511644394266 946.2178102164886


==> FWALs-n500-5000-05-12T22-44.txt <==
iter primal primal_gap rel_primal_gap feas rel_feas g1 g2 d dmin davg
0 139165.03137901466 15756.582379014668 0.12767831138542765 0.0 1.0e-8 -1.0 -1.0 Inf Inf 0.0
10 127193.23872658379 3784.7897265837964 0.030668805557906305 0.0 1.0e-8 -7.226146338696083 -9.933708280117884 30842.793245560693 12301.953566160839 21442.416015667688
20 125313.00928987304 1904.560289873043 0.015432981333985027 0.0 1.0e-8 -7.461579719160113 -9.87420929944787 38771.96067728038 10646.338309545865 22558.670881297257
30 124663.38251736293 1254.933517362937 0.010168943273591722 0.0 1.0e-8 -6.485081894284349 -8.935595258045993 38827.24706673205 9568.338325677176 23260.173621729027
40 124407.50222313595 999.0532231359539 0.00809550100687153 0.0 1.0e-8 -5.982681089549146 -8.054733953347323 38995.354999415125 9065.23131634191 23440.025671788524
50 124266.13715028079 857.6881502807955 0.006949995379010035 0.0 1.0e-8 -5.13831006620984 -7.281835495480323 37296.166827040965 8556.52474428521 23438.91820105341
60 124189.60965773219 781.1606577321945 0.006329879875017265 0.0 1.0e-8 -4.748940202154074 -6.680460216093508 36371.844955231136 8188.623014133473 23267.61797740026
70 124135.08909101332 726.6400910133234 0.00588809029609734 0.0 1.0e-8 -4.278987211885607 -6.13266381833273 35074.819085393334 7902.22366797997 23053.726743455663
80 124108.25021291296 699.8012129129638 0.0056706102263141146 0.0 1.0e-8 -4.117572449492798 -5.797277204999801 34983.60557685874 7697.540967757252 22829.154043588926
90 124079.27998884988 670.8309888498916 0.005435859491677848 0.0 1.0e-8 -3.801148691584899 -5.379507174790035 33581.91510616393 7464.6056105342195 22614.797270110706
100 124059.69697457361 651.24797457362 0.005277174941025473 0.0 1.0e-8 -3.5491847822091813 -5.190659716879367 33156.91546359406 7346.4424998584955 22402.5041314444
110 124031.24066366607 622.7916636660811 0.005046588533545877 0.0 1.0e-8 -3.276593097654029 -4.692830941887337 30430.663566465402 6758.772555167019 22133.22315236354
120 123987.44124067445 578.992240674459 0.004691674235971145 0.0 1.0e-8 -2.7482244968636564 -3.9193382216660666 24533.528412527812 5471.516693528194 21675.263906805445
130 123903.3148259146 494.8658259146032 0.004009983351420316 0.0 1.0e-8 -1.870774790161363 -2.405304489833185 8687.804676210813 3081.802115149748 20819.70052343274
140 123822.14389183279 413.694891832798 0.0033522412378166914 0.0 1.0e-8 -2.0734160670174617 -1.827030931797509 1807.644701793567 1768.9911113982962 19470.532782364917
150 123766.65473218117 358.2057321811735 0.002902602982889555 0.0 1.0e-8 -2.00570912880994 -1.633767589742746 1429.3880064379318 1429.3880064379318 18278.843611136173
160 123728.30337033654 319.85437033654307 0.0025918352667777477 0.0 1.0e-8 -1.9751379565373668 -1.5525742400143088 1323.4913358650904 1277.6347318715912 17228.2105895817
170 123697.3218286318 288.87282863180735 0.0023407864775272184 0.0 1.0e-8 -1.9056894308476728 -1.460475795143367 1169.0117719683906 1133.0513108296834 16290.713710859201
180 123673.83610853189 265.38710853189696 0.0021504776267943938 0.0 1.0e-8 -1.8653903954680118 -1.4056541934357085 1244.797605327545 1009.2751326173507 15450.817491908558
190 123654.4587326053 246.00973260530736 0.0019934593992450822 0.0 1.0e-8 -1.816063057256315 -1.354227152182034 937.3906714112092 914.0906007361828 14694.337397001997
200 123637.71541157587 229.26641157588165 0.0018577853739648058 0.0 1.0e-8 -1.7527907675506356 -1.3123038105534874 1717.545083531375 838.147647300588 14011.230059041143
210 123623.79830256237 215.34930256237567 0.0017450126333114816 0.0 1.0e-8 -1.7084839457456837 -1.2660708838820085 1528.0347514083358 780.8360063504422 13390.93367417994
220 123612.0711366244 203.62213662441354 0.001649985380048116 0.0 1.0e-8 -1.6739217782526339 -1.226643973296035 727.2715561668059 712.309637397025 12822.08303786992
230 123601.53148264787 193.08248264787835 0.0015645807415331698 0.0 1.0e-8 -1.632870139305851 -1.1853986777545913 850.951397784291 666.8930065523789 12301.799435421066
240 123592.94969234275 184.50069234275725 0.0014950410108691768 0.0 1.0e-8 -1.6049181661487921 -1.1607675667791284 732.1536374209645 625.0976969177036 11822.275223816512
250 123584.77930249358 176.33030249358853 0.0014288349292323457 0.0 1.0e-8 -1.5649082947034572 -1.1332289402417075 1398.0664807298954 590.0003989955626 11381.61484359026
260 123577.56399886374 169.11499886374804 0.001370368076368483 0.0 1.0e-8 -1.5311543161470524 -1.1063010063592458 1419.0950447254713 552.7794252409755 10972.601354818207
270 123570.91275692462 162.46375692462607 0.0013164719129127543 0.0 1.0e-8 -1.5000288908694586 -1.0720413869262586 729.0938632335616 526.4763902637148 10592.071720780821
280 123565.79231718957 157.343317189574 0.0012749801043976659 0.0 1.0e-8 -1.485327939997461 -1.0576928703589488 517.3870128418849 498.2324277136293 10236.89450789493
290 123560.07305499449 151.62405499449233 0.001228635933950457 0.0 1.0e-8 -1.449307392595415 -1.0281198491501584 608.5922023808034 479.86183214588846 9908.541936071819
300 123555.93900454228 147.4900045422837 0.0011951370083444102 0.0 1.0e-8 -1.434987686078614 -1.021535229717614 469.5241759787653 452.9353304680968 9598.3253212048
310 123551.58672284843 143.13772284843435 0.0011598697172544026 0.0 1.0e-8 -1.4123244052261157 -1.0037048931055494 461.5803769238303 436.26803760813306 9310.573580394857
320 123547.11544366047 138.66644366047694 0.0011236381688945539 0.0 1.0e-8 -1.3743916592068217 -0.9859962968599518 1444.6157135132303 416.9813230985212 9040.450240610633
330 123543.30866723415 134.85966723415186 0.0010927912013070666 0.0 1.0e-8 -1.3505648455716823 -0.9699885593967394 1402.4122396947944 401.44893592228453 8785.046710795537
340 123539.02882016706 130.57982016706956 0.001058110860521953 0.0 1.0e-8 -1.320250494172825 -0.9333540751798353 737.1903236148282 394.85236295534867 8543.246300464993
350 123535.9857136284 127.53671362840396 0.0010334520420753684 0.0 1.0e-8 -1.3047669342809058 -0.9206183025327448 1001.6604362873695 375.07004712628776 8315.82470326377
360 123533.07948210556 124.63048210556735 0.0010099023455482157 0.0 1.0e-8 -1.2875013816029082 -0.9100998613405125 1116.0269516641952 368.6881329981515 8100.907375067533
370 123529.46488691511 121.01588691512006 0.000980612655743855 0.0 1.0e-8 -1.2570670332750637 -0.8776895008497547 350.8981348847637 350.8981348847637 7895.515305610686
380 123521.4680919685 113.01909196851193 0.0009158132436176387 0.0 1.0e-8 -1.1299232935049304 -0.7616014563882914 358.08418338408245 344.90844624615397 7702.187414831418
390 123521.67420793365 113.2252079336613 0.0009174834369214161 0.0 1.0e-8 -1.1680234419728208 -0.8022671126630314 336.89110469675563 332.39073784787143 7517.46784888592
400 123517.56348118163 109.11448118163389 0.0008841735072906871 0.0 1.0e-8 -1.1184152257662276 -0.75386795655632 329.2314751187698 322.7372553403043 7340.949435182297
410 123515.95048064619 107.50148064619862 0.0008711030850586139 0.0 1.0e-8 -1.1156513541123445 -0.7544973945387596 316.1858097921938 316.05596709660415 7172.8219419062625
420 123510.09599964347 101.64699964347528 0.0008236632132332794 0.0 1.0e-8 -1.0236488741124674 -0.6706902677902065 329.0980995021308 303.0693413637796 7013.517367624546
430 123516.16264674 107.71364674001234 0.0008728223036010472 0.0 1.0e-8 -1.1725167429831913 -0.8177984110118359 663.14541340562 298.7061252568071 6863.212731304132
440 123514.25974817672 105.81074817672197 0.0008574027875248799 0.0 1.0e-8 -1.1592008723241634 -0.8065876877677169 603.5325449149055 291.3393695848485 6717.711607858124
450 123512.95252371111 104.50352371111512 0.0008468101216563797 0.0 1.0e-8 -1.1569212953384067 -0.8053038500143259 282.1136888872893 282.1136888872893 6577.701498327432
460 123511.44609459068 102.99709459068254 0.0008346032660266441 0.0 1.0e-8 -1.1499659498874166 -0.7982131452100987 321.3341164040712 274.556696859788 6442.559553648534
470 123500.42283077052 91.97383077052655 0.0007452798533310029 0.0 1.0e-8 -0.945513044467873 -0.6072954951234806 320.87820914317683 269.4773634507576 6315.31714751896
480 123508.2745602781 99.8255602781137 0.0008089037751225097 0.0 1.0e-8 -1.1230419860360996 -0.780956680639747 268.8435250145425 268.8435250145425 6194.920558798351
490 123499.16553868167 90.71653868167778 0.0007350917981448562 0.0 1.0e-8 -0.9543526501857968 -0.6273709399217466 288.53804380001066 266.3606558110451 6078.089255246204
500 123499.02710945132 90.57810945132223 0.0007339700821563865 0.0 1.0e-8 -0.969767868085313 -0.6434447914409418 278.92630318120075 259.14752919234604 5965.167132317326
510 123503.30374845523 94.85474845524004 0.0007686244274509928 0.0 1.0e-8 -1.0739311696000584 -0.7444054275987924 619.281301427309 255.49474482955867 5857.718755348893
520 123500.4871299077 92.03812990771257 0.0007458008803571673 0.0 1.0e-8 -1.0331594000233792 -0.7088667054245832 256.28391520760533 251.00871411405575 5752.6584096359
530 123501.2534918336 92.80449183360906 0.0007520108435493673 0.0 1.0e-8 -1.0662627991595741 -0.7385675944346133 244.7038806520351 244.7038806520351 5651.272790741488
540 123499.76539232804 91.31639232805173 0.0007399525159582205 0.0 1.0e-8 -1.0486626716933642 -0.7290624932091418 848.227979875697 240.26053146287458 5553.927050216764
550 123498.75237500737 90.30337500738096 0.000731743861454583 0.0 1.0e-8 -1.0439266438737604 -0.7232566706152852 233.78207306140706 233.78207306140706 5459.571431526665
560 123494.02440418393 85.5754041839391 0.0006934322963895211 0.0 1.0e-8 -0.9621815682246506 -0.6470099126251796 234.73839897357607 228.78469539499804 5367.279860785816
570 123496.34649472631 87.89749472631956 0.0007122485975520166 0.0 1.0e-8 -1.021315071817412 -0.7065788888014026 757.2398980456084 225.19497299754113 5279.895682858544
580 123495.69535112484 87.24635112484975 0.0007069722683642977 0.0 1.0e-8 -1.0172448696008018 -0.7082322097757867 902.5146595511806 223.84948595856838 5196.339689119005
590 123494.79987943708 86.3508794370864 0.0006997161064481607 0.0 1.0e-8 -1.0100976466683278 -0.7047697467749288 937.1920826448932 217.4939991688086 5114.126631771021
600 123490.69623950534 82.24723950534826 0.0006664636025475717 0.0 1.0e-8 -0.9400381593298732 -0.6357086973137314 225.58577105734352 215.8690365981531 5035.045094472863
610 123486.41010860252 77.9611086025252 0.0006317323427549535 0.0 1.0e-8 -0.8623231039005645 -0.5661943283924131 240.4279209957513 211.06216407190888 4958.505295048512
620 123491.3898275415 82.9408275415044 0.0006720838663283452 0.0 1.0e-8 -0.9759558291369217 -0.6719793169392858 574.7753120559281 211.06216407190888 4885.225368414674
630 123489.33942456779 80.89042456779862 0.0006554690965105527 0.0 1.0e-8 -0.9453172611760863 -0.6433498564272213 208.85707281553692 205.43332667346777 4812.414900978899
640 123483.08222656205 74.63322656205855 0.0006047659391785935 0.0 1.0e-8 -0.829351385582811 -0.5326681059856924 245.74736035955817 201.12349556919253 4741.722991057822
650 123489.18052878196 80.73152878196561 0.00065418153648431 0.0 1.0e-8 -0.9586661862475694 -0.6641188174812669 778.3442083578079 201.12349556919253 4675.438500494674
660 123488.62001068021 80.1710106802202 0.0006496395613903243 0.0 1.0e-8 -0.9592700906906657 -0.6614174055520721 241.1932666788117 197.69368281920907 4608.905420685629
670 123487.29983104719 78.85083104719524 0.0006389419175602413 0.0 1.0e-8 -0.9416815652463981 -0.6461527514131546 464.4963799978953 197.34631856438926 4544.725592022044
680 123486.5630417968 78.11404179681267 0.0006329715868709498 0.0 1.0e-8 -0.9345263087746787 -0.6407309028119244 561.1784730594311 193.3648960483717 4483.564142317453
690 123486.16104186821 77.71204186821706 0.000629714111942344 0.0 1.0e-8 -0.9337465716538986 -0.6420015261739707 192.99477810326385 192.99477810326385 4423.931525909296
700 123485.70257291953 77.25357291953696 0.0006259990587803026 0.0 1.0e-8 -0.9333818764825708 -0.6414087863563225 191.3453970263311 191.3453970263311 4365.208342734261
710 123484.71911190118 76.27011190119083 0.0006180299041047897 0.0 1.0e-8 -0.9196734368747457 -0.6325857747235375 289.18828002856037 191.3453970263311 4308.35634336617
720 123483.52135588432 75.07235588433105 0.0006083242800039651 0.0 1.0e-8 -0.9021875824914218 -0.6178228874198624 188.18514402360836 188.18514402360836 4253.397471567128
730 123483.64680183772 75.19780183772673 0.000609340790254375 0.0 1.0e-8 -0.9096583281922221 -0.6297133987048653 821.389764086439 185.8255404451694 4199.791448653273
740 123482.79414937229 74.34514937229687 0.0006024315999003997 0.0 1.0e-8 -0.9022032945202909 -0.6192803880321378 180.44032954326866 180.44032954326866 4146.820910258629
750 123481.8290284744 73.38002847440657 0.0005946110583920115 0.0 1.0e-8 -0.889186221330931 -0.6091187255552484 178.31787664167965 178.31787664167965 4095.422926370457
760 123481.47056013659 73.0215601365926 0.000591706327470274 0.0 1.0e-8 -0.8887866792882164 -0.6093426484288784 292.765484884469 178.2645137402827 4045.6581792328607
770 123480.78352382554 72.33452382554242 0.0005861391534508502 0.0 1.0e-8 -0.8814640279344985 -0.6025402395352444 175.1800750043116 175.1800750043116 3997.382108434527
780 123476.8733207878 68.42432078780257 0.0005544541021482457 0.0 1.0e-8 -0.8073748458919567 -0.5351363817042625 186.21854954401562 171.42858661603884 3949.4551540723123
790 123479.5761666118 71.12716661181184 0.000576355729191701 0.0 1.0e-8 -0.8686180447840286 -0.5934247085730533 510.9452731750656 171.42858661603884 3904.007275021844
800 123479.03915982292 70.59015982292476 0.0005720042703309947 0.0 1.0e-8 -0.8631388883048032 -0.5911764823409555 579.4829874253332 171.42858661603884 3858.9617014791716
810 123478.46360770197 70.01460770197446 0.000567340471979957 0.0 1.0e-8 -0.858267484339649 -0.5861626939066298 426.89370894066644 170.6535668574 3814.7744656432046
820 123478.30965521769 69.86065521769342 0.0005660929683809041 0.0 1.0e-8 -0.8610879718599733 -0.5879307330741597 168.7599432312952 168.7599432312952 3772.280205491307
830 123472.65258170122 64.20358170122199 0.0005202527235491145 0.0 1.0e-8 -0.7521452334349874 -0.4859307091812468 186.7367496569594 164.92843156069773 3729.4463633882415
840 123471.8882022036 63.43920220360451 0.000514058824316028 0.0 1.0e-8 -0.7417900874451107 -0.47691196658425383 194.77558440323978 163.2541587667851 3688.4528612282033
850 123476.55860008115 68.10960008115217 0.0005519038658459453 0.0 1.0e-8 -0.8402132920710415 -0.5732398224083681 330.23885524119976 161.83292921014544 3649.1869036314715
860 123475.99551475028 67.54651475028368 0.0005473410880504923 0.0 1.0e-8 -0.8341958191300307 -0.5691916512997182 508.0786892688278 160.54152059374928 3609.6885865930667
870 123476.02415301056 67.57515301056264 0.0005475731488251882 0.0 1.0e-8 -0.8402078918319091 -0.5750662675211231 159.70221272202684 159.70221272202684 3571.1285358590367
880 123475.36005555742 66.91105555742979 0.0005421918523376775 0.0 1.0e-8 -0.8292433114445998 -0.5698670270967909 662.9135994386847 158.40034580746544 3534.1076943935327
890 123474.63019978697 66.18119978698087 0.0005362777048351112 0.0 1.0e-8 -0.8220939382020163 -0.5591971901645252 307.93369989527577 155.9139975388742 3496.942297470319
900 123474.12063931633 65.67163931633695 0.0005321486482366937 0.0 1.0e-8 -0.8164934945650941 -0.5546555872635679 151.8109184751871 151.8109184751871 3460.571092632931
910 123470.2313716944 61.78237169441127 0.0005006332402282381 0.0 1.0e-8 -0.7416326296999216 -0.4840197750126265 169.12848442706826 151.1963836340043 3424.9872289084233
920 123473.73954381852 65.2905438185262 0.000529060565525187 0.0 1.0e-8 -0.8163223309456953 -0.5565979611242824 152.1130284281627 148.3924268139153 3390.351100865584
930 123473.28090057035 64.83190057035245 0.0005253440999842114 0.0 1.0e-8 -0.8106042914611749 -0.5513055162594185 155.96339986600768 147.09974740324446 3356.0262495061156
940 123472.68162764842 64.23262764842366 0.0005204880878814356 0.0 1.0e-8 -0.8006472245002669 -0.5433601817230738 141.67514550271719 141.67514550271719 3321.9587063243634
950 123472.21037957277 63.76137957278115 0.0005166694832440618 0.0 1.0e-8 -0.7933659759676175 -0.5364342371724149 140.41557739140384 138.964586938856 3288.506429517798
960 123472.30165417484 63.85265417484334 0.0005174090971262701 0.0 1.0e-8 -0.7966018776625106 -0.5403239266054527 140.33146720367606 137.84790369754555 3255.745206997756
970 123472.01717837753 63.56817837753624 0.0005151039405538291 0.0 1.0e-8 -0.7916230007445506 -0.5367761592291629 134.01930319880861 134.01930319880861 3223.5848754229987
980 123471.81409167722 63.36509167723125 0.000513458293906856 0.0 1.0e-8 -0.7881744297925479 -0.534027441076887 133.89271754042147 132.93727066830394 3192.061121780908
990 123471.60962839017 63.16062839017832 0.0005118014925394478 0.0 1.0e-8 -0.7841114645485163 -0.5311467615717902 131.5835608893164 131.5835608893164 3161.15361230577
1000 123471.48032236155 63.03132236155216 0.0005107537034320248 0.0 1.0e-8 -0.7813562780577001 -0.5291762205915518 132.16848370995197 131.374070497954 3130.857963923242
1010 123471.4636294358 63.01462943581282 0.0005106184377684937 0.0 1.0e-8 -0.7810156337097851 -0.5288652762451136 143.38487029314416 131.374070497954 3101.224371550568
1020 123471.4278976114 62.978897611406865 0.0005103288966171746 0.0 1.0e-8 -0.7802926234680854 -0.5281829346573659 157.6554099995478 131.374070497954 3072.302945805674
1030 123471.38509110876 62.93609110877151 0.0005099820281249261 0.0 1.0e-8 -0.7794273687697171 -0.5273632464477487 171.46213078571247 131.374070497954 3044.079615830264
1040 123471.33837112482 62.88937112482381 0.0005096034480169491 0.0 1.0e-8 -0.7784822666179707 -0.5264693476592015 184.65158643637236 131.374070497954 3016.5285086308213
1050 123471.28735311418 62.83835311418807 0.000509190040255575 0.0 1.0e-8 -0.777449761705526 -0.5254933604265091 197.2396000761306 131.374070497954 2989.624693541076
1060 123471.23327806513 62.784278065140825 0.0005087518607833798 0.0 1.0e-8 -0.7763553848644165 -0.5244588879188257 209.23216488601852 131.374070497954 2963.3441124687997
1070 123471.1763199977 62.72731999770622 0.0005082903197147078 0.0 1.0e-8 -0.7752026573511159 -0.5233692586255358 220.65831393655947 131.374070497954 2937.6639097693414
1080 123471.11664535524 62.66764535524999 0.0005078067657689303 0.0 1.0e-8 -0.7739949470943372 -0.5222276561008528 231.53847321463016 131.374070497954 2912.5622681993827
1090 123471.05441331341 62.60541331341665 0.0005073024887738168 0.0 1.0e-8 -0.7727354749611379 -0.5210371248885224 241.89241933576784 131.374070497954 2888.0183552526846
1100 123470.98977607749 62.54077607749787 0.0005067787220751625 0.0 1.0e-8 -0.7714273207709539 -0.5198005762058528 251.73929714161758 131.374070497954 2864.012272584153
1110 123470.92287916742 62.47387916743173 0.0005062366448461866 0.0 1.0e-8 -0.770073429066656 -0.5185207933991762 261.097636999639 131.374070497954 2840.5250083247915
1120 123470.85386169133 62.4048616913351 0.0005056773843040123 0.0 1.0e-8 -0.7686766146516675 -0.5172004371779337 269.9853717813059 131.374070497954 2817.538392104109
1130 123470.78285660785 62.33385660786007 0.0005051020178355865 0.0 1.0e-8 -0.7672395679051363 -0.5158420506389234 278.4198535289118 131.374070497954 2795.035052609449
1140 123470.70992927949 62.26092927949503 0.0005045110750844542 0.0 1.0e-8 -0.7657637559447608 -0.5144466999442159 286.4125543970914 131.374070497954 2772.998370690944
1150 123470.63512027243 62.18612027243944 0.0005039048847655434 0.0 1.0e-8 -0.7642501995980524 -0.5130149064020486 293.96312593295477 131.374070497954 2751.412292552007
1160 123470.55869051683 62.10969051683787 0.0005032855612409316 0.0 1.0e-8 -0.7627038448478629 -0.5115520859967262 301.10916412409546 131.374070497954 2730.261550242787
1170 123470.48075105443 62.031751054440974 0.0005026540043011235 0.0 1.0e-8 -0.7611269378987231 -0.5100603635777077 307.8659050401456 131.374070497954 2709.5315957405514
1180 123470.3982518095 61.94925180950668 0.0005019854986550125 0.0 1.0e-8 -0.7594590022070804 -0.5084778176388625 313.9558057480012 131.374070497954 2689.2072975248466
1190 123470.3144862838 61.86548628380115 0.0005013067321168679 0.0 1.0e-8 -0.7577654574434973 -0.5068709734333083 319.63935536187046 131.374070497954 2669.273717857761
1200 123470.22955568039 61.78055568039417 0.0005006185247526624 0.0 1.0e-8 -0.7560483493544154 -0.5052417719652738 324.9719098246676 131.374070497954 2649.7181087189238
1210 123470.14355634642 61.69455634642509 0.0004999216572799249 0.0 1.0e-8 -0.7543096255384967 -0.5035920611166489 329.9677324742948 131.374070497954 2630.528263339026
1220 123470.05657998277 61.60757998278132 0.0004992168727668016 0.0 1.0e-8 -0.7525511396947593 -0.5019235996781788 334.6405760810407 131.374070497954 2611.692489770278
1230 123469.96871384587 61.51971384587523 0.0004985048782670888 0.0 1.0e-8 -0.7507746556930215 -0.5002380612108368 339.00369931907323 131.374070497954 2593.199585881696
1240 123469.88004094048 61.43104094048613 0.000497786346382865 0.0 1.0e-8 -0.7489818514740989 -0.49853703774670066 343.06988279365663 131.374070497954 2575.038815695172
1250 123469.7906402043 61.34164020430762 0.0004970619167599102 0.0 1.0e-8 -0.7471743227848151 -0.4968220433328554 346.85144462848973 131.374070497954 2557.19988698368
1260 123469.70058668562 61.251586685626535 0.0004963321975274686 0.0 1.0e-8 -0.7453535867574885 -0.4950945174273613 350.36025561600246 131.374070497954 2539.6729300580296
1270 123469.6099517123 61.16095171229972 0.0004955977666674971 0.0 1.0e-8 -0.743521085339637 -0.4933558281531134 353.60775394281 131.374070497954 2522.4484776732725
1280 123469.51880305495 61.06980305495381 0.0004948591733371012 0.0 1.0e-8 -0.7416781885777368 -0.491607275413827 356.6049595009463 131.374070497954 2505.517445990247
1290 123469.42720508213 60.97820508213772 0.0004941169391257621 0.0 1.0e-8 -0.7398261977651828 -0.4898500938807899 359.36248777547996 131.374070497954 2488.8711165317645
1300 123469.33521890995 60.88621890996001 0.0004933715592678749 0.0 1.0e-8 -0.7379663484562116 -0.4880854558520866 361.89056334336163 131.374070497954 2472.5011190767846
1310 123469.24290254459 60.79390254459577 0.0004926235037975055 0.0 1.0e-8 -0.7360998133546559 -0.4863144739936729 364.19903297434695 131.374070497954 2456.399415439396
1320 123469.15031101945 60.70131101945299 0.0004918732186598747 0.0 1.0e-8 -0.7342277050795758 -0.4845382039638082 366.29737833825305 131.374070497954 2440.5582840827365
1330 123469.05749652628 60.60849652628531 0.0004911211267737861 0.0 1.0e-8 -0.7323510788161229 -0.48275764692704115 368.1947283409102 131.374070497954 2424.97030552104
1340 123468.96450854065 60.51550854065863 0.0004903676290483048 0.0 1.0e-8 -0.7304709348538836 -0.48097375196388725 369.89987109061366 131.374070497954 2409.628348465838
1350 123468.86670663707 60.41770663707575 0.000489575123313281 0.0 1.0e-8 -0.7284958650890871 -0.47909166203638165 370.78646949864816 131.374070497954 2394.5232009967035
1360 123468.76900146532 60.32000146532664 0.0004887834014130316 0.0 1.0e-8 -0.726522738636703 -0.4772114236598952 371.44421025193253 131.374070497954 2379.6455361734247
1370 123468.67143104576 60.222431045767735 0.00048799277143307863 0.0 1.0e-8 -0.724552323341328 -0.47533376853277787 371.95350466195475 131.374070497954 2364.9892640930057
1380 123468.57403112612 60.12503112612467 0.00048720352304342364 0.0 1.0e-8 -0.722585341167985 -0.47345938463351445 372.3217024161879 131.374070497954 2350.5485256482484
1390 123468.47683529048 60.02783529048611 0.00048641592838174406 0.0 1.0e-8 -0.720622470404038 -0.47158891832015115 372.55585054675265 131.374070497954 2336.317682010355
1400 123468.37987506375 59.93087506375741 0.00048563024289979866 0.0 1.0e-8 -0.7186643477623988 -0.46972297633314497 372.6627048376246 131.374070497954 2322.291304645075
1410 123468.283180011 59.83418001100654 0.0004848467061684451 0.0 1.0e-8 -0.7167115703894922 -0.46786212770985003 372.64874083910996 131.374070497954 2308.464165833049
1420 123468.18677783234 59.737777832342545 0.00048406554264645646 0.0 1.0e-8 -0.7147646977835507 -0.4660069056117493 372.5201644989717 131.374070497954 2294.83122966678
1430 123468.0925410998 59.64354109980923 0.0004833019261088779 0.0 1.0e-8 -0.7128606435951212 -0.46419552828842825 372.580119786131 131.374070497954 2281.3883748591775
1440 123467.99993302942 59.55093302942987 0.00048255150690233435 0.0 1.0e-8 -0.7109887967576469 -0.4624171128679677 372.7466116729648 131.374070497954 2268.13323432488
1450 123467.90801441309 59.45901441309252 0.0004818066744611021 0.0 1.0e-8 -0.7091306432321858 -0.4606524902262379 372.79755575232656 131.374070497954 2255.0618338218324
1460 123467.81725012853 59.3682501285366 0.00048107119576988285 0.0 1.0e-8 -0.707295348229195 -0.45891114545034384 372.9566595692171 131.374070497954 2242.170275983985
1470 123467.72670940931 59.27770940931805 0.0004803375286672475 0.0 1.0e-8 -0.7054645644720097 -0.45717408069367593 373.005424389624 131.374070497954 2229.4547799695224
1480 123467.63641603624 59.18741603624949 0.00047960586585323256 0.0 1.0e-8 -0.7036387728974489 -0.45544175227618666 372.94913865932745 131.374070497954 2216.911051194089
1490 123467.5463923678 59.097392367810244 0.00047887638850246185 0.0 1.0e-8 -0.7018184256864402 -0.45371458923349905 372.79288443058977 131.374070497954 2204.5349450911212
1500 123467.45665940492 59.00765940493147 0.0004781492667891116 0.0 1.0e-8 -0.7000039475802282 -0.4519929945673198 372.54154470613474 131.374070497954 2192.322460762356
1510 123467.36723685355 58.918236853554845 0.0004774246603938345 0.0 1.0e-8 -0.6981957371418446 -0.450277346440771 372.19981054235797 131.374070497954 2180.269734928398
1520 123467.27814318422 58.82914318422263 0.0004767027189866282 0.0 1.0e-8 -0.6963941679629784 -0.44856799932446734 371.7721879235391 131.374070497954 2168.373036163975
1530 123467.18939568952 58.74039568952867 0.00047598358269237035 0.0 1.0e-8 -0.6945995898190915 -0.4468652850924002 371.2630044016611 131.374070497954 2156.628759403349
1540 123467.10101053849 58.65201053849887 0.0004752673825314738 0.0 1.0e-8 -0.692812329777297 -0.44516951407214833 370.67641552582813 131.374070497954 2145.033420702161
1550 123467.01300282963 58.564002829632955 0.0004745542408496922 0.0 1.0e-8 -0.6910326932541295 -0.4434809760499263 370.0164110494918 131.374070497954 2133.5836522427294
1560 123466.92538664013 58.47638664013357 0.0004738442717170327 0.0 1.0e-8 -0.689260965030428 -0.4417999412322615 369.28682093525964 131.374070497954 2122.2761975705316
1570 123466.83817507469 58.38917507469887 0.00047313758132313025 0.0 1.0e-8 -0.6874974102211127 -0.44012666116694277 368.49132115830207 131.374070497954 2111.107907050256
1580 123466.75138031128 58.30238031128829 0.0004724342683480958 0.0 1.0e-8 -0.6857422752047739 -0.438461369624207 367.63343931014373 131.374070497954 2100.07573353046
1590 123466.66501364496 58.21601364496746 0.00047173442431779907 0.0 1.0e-8 -0.6839957885120214 -0.43680428344057987 366.71656002154407 131.374070497954 2089.176728206427
1600 123466.57908553013 58.130085530137876 0.00047103813394606297 0.0 1.0e-8 -0.6822581616765433 -0.4351556033255122 365.7439301932328 131.374070497954 2078.408036671403
1610 123466.49360562071 58.04460562071472 0.00047034547546023146 0.0 1.0e-8 -0.680529590049332 -0.43351551463442206 364.718664056769 131.374070497954 2067.766895146888
1620 123466.40858280871 57.95958280871855 0.00046965652091388455 0.0 1.0e-8 -0.6788102535774954 -0.4318841881071478 363.64374805616296 131.374070497954 2057.2506268831894
1630 123466.32402526123 57.87502526123717 0.00046897133648634686 0.0 1.0e-8 -0.6771003175494741 -0.43026178057564834 362.5220455662096 131.374070497954 2046.8566387218552
1640 123466.23994045559 57.79094045559759 0.000468289982767692 0.0 1.0e-8 -0.6753999333083414 -0.42864843563987165 361.356301450201 131.374070497954 2036.5824178121045
1650 123466.15633521316 57.707335213170154 0.0004676125150326633 0.0 1.0e-8 -0.6737092389332986 -0.4270442843160538 360.14914645720313 131.374070497954 2026.4255284737449
1660 123466.0732157315 57.62421573151369 0.00046693898350115147 0.0 1.0e-8 -0.6720283598936021 -0.42544944565460696 358.90310147285624 131.374070497954 2016.3836091994801
1670 123465.99058761561 57.54158761561848 0.000466269433591362 0.0 1.0e-8 -0.6703574096707428 -0.42386402733262685 357.62058161608576 131.374070497954 2006.4543697898582
1680 123465.90845590677 57.45945590677729 0.00046560390615376176 0.0 1.0e-8 -0.6686964903568082 -0.42228812622093415 356.3039002001633 131.374070497954 1996.6355886144931
1690 123465.82682511152 57.37782511152909 0.0004649424377056152 0.0 1.0e-8 -0.6670456932245088 -0.42072182892437127 354.9552725518707 131.374070497954 1986.9251099934895
1700 123465.74569922849 57.2966992284928 0.00046428506064842285 0.0 1.0e-8 -0.6654050992731868 -0.4191652123004417 353.57681970009537 131.374070497954 1977.3208416933257
1710 123465.66508177356 57.216081773571204 0.00046363180347215295 0.0 1.0e-8 -0.6637747797506393 -0.41761834395450137 352.1705719332233 131.374070497954 1967.8207525317525
1720 123465.58497580566 57.1359758056642 0.0004629826909636001 0.0 1.0e-8 -0.6621547966516346 -0.4160812827126108 350.73847223470466 131.374070497954 1958.4228700865292
1730 123465.50538394936 57.056383949369774 0.00046233774439033567 0.0 1.0e-8 -0.6605452031956247 -0.41455407907412223 349.28237959146895 131.374070497954 1949.1252785030745
1740 123465.42630841782 56.9773084178305 0.0004616969816858366 0.0 1.0e-8 -0.6589460442817199 -0.41303677564454233 347.8040721947301 131.374070497954 1939.9261163964024
1750 123465.34775103461 56.898751034619636 0.0004610604176268323 0.0 1.0e-8 -0.6573573569249049 -0.4115294075482723 346.3052505178978 131.374070497954 1930.8235748428763
1760 123465.2697132538 56.82071325380821 0.00046042806399591174 0.0 1.0e-8 -0.6557791706718774 -0.41003200282432317 344.78754029762854 131.374070497954 1921.8158954576206
1770 123465.19219618 56.743196180003 0.0004597999297438946 0.0 1.0e-8 -0.6542115079990367 -0.4085445828025911 343.2524953900533 131.374070497954 1912.901368553555
1780 123465.11520058685 56.666200586856576 0.00045917602113982144 0.0 1.0e-8 -0.6526543846925392 -0.4070671624657223 341.70160054791836 131.374070497954 1904.0783313782817
1790 123465.03872693544 56.58972693544638 0.0004585563419198825 0.0 1.0e-8 -0.6511078102113004 -0.4055997507926463 340.1362740819133 131.374070497954 1895.3451664252302
1800 123464.9662037169 56.517203716910444 0.00045796867374056735 0.0 1.0e-8 -0.6496368334335898 -0.40421521703891017 339.1155228462173 131.374070497954 1886.7018599134042
1810 123464.89404932487 56.44504932487325 0.00045738399422614294 0.0 1.0e-8 -0.6481733311431981 -0.40283771829359694 338.1220945463098 131.374070497954 1878.1486557022615
1820 123464.8222687016 56.37326870160177 0.000456802343424653 0.0 1.0e-8 -0.6467174036826009 -0.40146734900659453 337.0961464924742 131.374070497954 1869.6838852273763
1830 123464.7508663738 56.30186637380393 0.0004562237580167946 0.0 1.0e-8 -0.6452691429638833 -0.40010419569202327 336.0395119424264 131.374070497954 1861.305926594381
1840 123464.67984647128 56.23084647128417 0.00045564827146708705 0.0 1.0e-8 -0.6438286328553033 -0.39874833729348325 334.95395268342304 131.374070497954 1853.0132029160643
1850 123464.60921274578 56.16021274578816 0.00045507591417657444 0.0 1.0e-8 -0.642395949550945 -0.3973998455309413 333.84116152215074 131.374070497954 1844.80418071708
1860 123464.5389685881 56.08996858810133 0.0004545067136213772 0.0 1.0e-8 -0.6409711619270411 -0.3960587852370736 332.7027646992764 131.374070497954 1836.6773684032712
1870 123464.4691170448 56.02011704481265 0.00045394069448853255 0.0 1.0e-8 -0.639554331881925 -0.39472521467624233 331.5403242172049 131.374070497954 1828.6313147927624
1880 123464.39966083497 55.95066083497659 0.0004533778788110091 0.0 1.0e-8 -0.6381455146642168 -0.3933991858542356 330.35534009935276 131.374070497954 1820.6646077061193
1890 123464.33060236482 55.881602364825085 0.0004528182860869201 0.0 1.0e-8 -0.6367447591856887 -0.3920807448124606 329.1492525717837 131.374070497954 1812.775872612983
1900 123464.26194374345 55.812943743454525 0.00045226193340663836 0.0 1.0e-8 -0.635352108323417 -0.39076993191187626 327.9234441720427 131.374070497954 1804.9637713327159
1910 123464.19368679638 55.74468679638812 0.00045170883556269417 0.0 1.0e-8 -0.6339675992073808 -0.38946678210410823 326.6792417910109 131.374070497954 1797.2270007867198
1920 123464.12583307947 55.676833079473 0.0004511590051623856 0.0 1.0e-8 -0.632591263498 -0.3881713251930705 325.41791864835625 131.374070497954 1789.5642918001788
1930 123464.05838389207 55.60938389207877 0.00045061245273472945 0.0 1.0e-8 -0.6312231276513387 -0.38688358608374074 324.1406961993913 131.374070497954 1781.9744079510922
1940 123463.99134028974 55.54234028974315 0.00045006918683293036 0.0 1.0e-8 -0.629863213174076 -0.38560358502277836 322.8487459806478 131.374070497954 1774.4561444645633
1950 123463.92470309557 55.475703095580684 0.00044952921412682765 0.0 1.0e-8 -0.6285115368669381 -0.38433133782720574 321.54319139530276 131.374070497954 1767.0083271504038
1960 123463.85847291266 55.40947291266639 0.00044899253950324254 0.0 1.0e-8 -0.627168111059575 -0.38306685610555746 320.225109435696 131.374070497954 1759.6298113821917
1970 123463.79265013456 55.34365013457136 0.0004484591661513497 0.0 1.0e-8 -0.6258329438337285 -0.38181014746882624 318.89553235355714 131.374070497954 1752.3194811160174
1980 123463.72723495617 55.278234956174856 0.0004479290956502894 0.0 1.0e-8 -0.6245060392389803 -0.38056121573217183 317.5554492658211 131.374070497954 1745.0762479472307
1990 123463.66222738347 55.21322738347226 0.0004474023280486433 0.0 1.0e-8 -0.6231873974988105 -0.37932006110904126 316.20580772207535 131.374070497954 1737.8990502035774
2000 123463.59762724399 55.14862724399427 0.00044687886194886276 0.0 1.0e-8 -0.621877015207275 -0.37808668039772897 314.84751519893337 131.374070497954 1730.7868520731856
2010 123463.53343419544 55.08443419545074 0.0004463586945773117 0.0 1.0e-8 -0.6205748855189199 -0.3768610671583019 313.48144056281313 131.374070497954 1723.7386427659287
2020 123463.46964773495 55.02064773495658 0.0004458418218590251 0.0 1.0e-8 -0.6192809983292307 -0.3756432118837836 312.10841547287094 131.374070497954 1716.7534357067714
2030 123463.40626720773 54.95726720773382 0.00044532823848822395 0.0 1.0e-8 -0.6179953404488856 -0.37443310216295345 310.72923573538003 131.374070497954 1709.830267759743
2040 123463.3432918149 54.89429181491141 0.00044481793799151803 0.0 1.0e-8 -0.6167178957689998 -0.37323072283757597 309.34466262237993 131.374070497954 1702.968198481276
2050 123463.28072062177 54.831720621776185 0.00044431091279476486 0.0 1.0e-8 -0.6154486454214236 -0.3720360561513303 307.95542413665237 131.374070497954 1696.1663094016803
2060 123463.21855256503 54.769552565034246 0.0004438071542819102 0.0 1.0e-8 -0.6141875679302586 -0.3708490818937378 306.56221623312035 131.374070497954 1689.4237033335796
2070 123463.15678646017 54.70778646017425 0.00044330665285465383 0.0 1.0e-8 -0.6129346393580306 -0.3696697775372684 305.1657040081732 131.374070497954 1682.7395037061967
2080 123463.09542100814 54.64642100814672 0.0004428093979865732 0.0 1.0e-8 -0.6116898334454959 -0.36849811836898994 303.76652283539505 131.374070497954 1676.1128539244219
2090 123463.03445480218 54.585454802188906 0.0004423153782784265 0.0 1.0e-8 -0.6104531217445697 -0.36733407761624903 302.3652794746663 131.374070497954 1669.5429167516536
2100 123462.97388633393 54.52488633393659 0.0004418245815076778 0.0 1.0e-8 -0.6092244737473322 -0.3661776265665537 300.9625531341786 131.374070497954 1663.0288737154106
2110 123462.9137139995 54.464713999506785 0.0004413369946777857 0.0 1.0e-8 -0.6080038570071906 -0.3650287346834773 299.55889650055803 131.374070497954 1656.569924534817
2120 123462.85393610547 54.404936105478555 0.0004408526040666677 0.0 1.0e-8 -0.6067912372569708 -0.3638873697164229 298.1548367330103 131.374070497954 1650.1652865690387
2130 123462.79455087389 54.3455508738989 0.0004403713952672633 0.0 1.0e-8 -0.6055865785196488 -0.3627534978057554 296.7508764216898 131.374070497954 1643.8141942858467
2140 123462.7355564482 54.286556448205374 0.00043989335323552586 0.0 1.0e-8 -0.6043898432166372 -0.36162708358406803 295.3474945159567 131.374070497954 1637.5158987494601
2150 123462.67695089776 54.22795089776628 0.00043941846232721293 0.0 1.0e-8 -0.6032009922691373 -0.36050809027202035 293.94514721383507 131.374070497954 1631.2696671269234
2160 123462.618732223 54.16973222300294 0.00043894670633939285 0.0 1.0e-8 -0.6020199851961934 -0.35939647977042455 292.54426882990083 131.374070497954 1625.074782212247
2170 123462.56089835973 54.111898359740735 0.00043847806854570173 0.0 1.0e-8 -0.6008467802086557 -0.358292212748637 291.14527262731656 131.374070497954 1618.9305419676093
2180 123462.50344718396 54.05444718396757 0.0004380125317349023 0.0 1.0e-8 -0.5996813342976282 -0.3571952487281749 289.7485516195892 131.374070497954 1612.8362590809302
2190 123462.44637651555 53.997376515559154 0.0004375500782410705 0.0 1.0e-8 -0.5985236033204444 -0.35610554616292234 288.35447934986047 131.374070497954 1606.7912605391718
2200 123462.38968412273 53.94068412273191 0.00043709068997967805 0.0 1.0e-8 -0.5973735420816979 -0.35502306251629534 286.9634106349013 131.374070497954 1600.794887216731
2210 123462.33336772572 53.88436772572459 0.0004366343484774255 0.0 1.0e-8 -0.5962311044114585 -0.35394775433397285 285.57568229515766 131.374070497954 1594.8464934783315
2220 123462.27742500039 53.8284250003926 0.0004361810349013673 0.0 1.0e-8 -0.595096243239027 -0.3528795773142406 284.19161384347404 131.374070497954 1588.9454467958394
2230 123462.22185358168 53.77285358168592 0.00043573073008709414 0.0 1.0e-8 -0.59396891066433 -0.3518184863742704 282.81150816489554 131.374070497954 1583.0911273784568
2240 123462.16665106713 53.71765106714156 0.0004352834145670331 0.0 1.0e-8 -0.5928490580250241 -0.3507644357137849 281.43565215888003 131.374070497954 1577.2829278157596
2250 123462.11181501996 53.66281501996855 0.0004348390685954456 0.0 1.0e-8 -0.591736635961297 -0.3497173788763348 280.06431737334145 131.374070497954 1571.5202527330862
2260 123462.05734297204 53.60834297204565 0.0004343976721727185 0.0 1.0e-8 -0.5906315944773723 -0.34867726880631267 278.69776059934475 131.374070497954 1565.8025184587937
2270 123462.00323242681 53.55423242681718 0.00043395920506882947 0.0 1.0e-8 -0.5895338830000014 -0.34764405790491537 277.33622446190043 131.374070497954 1560.1291527029055
2280 123461.94948086204 53.50048086204333 0.0004335236468456332 0.0 1.0e-8 -0.5884434504341414 -0.3466176980819853 275.97993797447623 131.374070497954 1554.4995942467333
2290 123461.89608573267 53.447085732681444 0.00043309097688020896 0.0 1.0e-8 -0.5873602452167574 -0.3455981408069988 274.6291170863618 131.374070497954 1548.9132926430257
2300 123461.84304447277 53.39404447277775 0.00043266117438018974 0.0 1.0e-8 -0.5862842153670158 -0.34458533715579165 273.28396520103877 131.374070497954 1543.3697079262492
2310 123461.79035449868 53.34135449868336 0.00043223421840982184 0.0 1.0e-8 -0.585215308534714 -0.3435792378569431 271.94467368031746 131.374070497954 1537.8683103326123
2320 123461.73801321036 53.28901321036392 0.0004318100879005774 0.0 1.0e-8 -0.5841534720462391 -0.3425797933341812 270.61142233350495 131.374070497954 1532.4085800294602
2330 123461.68601799446 53.23701799447008 0.0004313887616760347 0.0 1.0e-8 -0.5830986529481379 -0.3415869537481342 269.2843798788933 131.374070497954 1526.990006853673
2340 123461.63436622574 53.18536622574902 0.00043097021846331626 0.0 1.0e-8 -0.5820507980487264 -0.3406006690349841 267.9637043987398 131.374070497954 1521.612090058734
2350 123461.58531346526 53.13631346526381 0.00043057273546371055 0.0 1.0e-8 -0.5810493433257875 -0.3396720615514255 267.05571628554173 131.374070497954 1516.2752137125972
2360 123461.53650335316 53.0875033531629 0.0004301772186859176 0.0 1.0e-8 -0.5800528393857576 -0.3387480445702238 266.1804404712784 131.374070497954 1510.9798741073541
2370 123461.48793652054 53.038936520548305 0.000429783673243866 0.0 1.0e-8 -0.5790612991577859 -0.3378286300826119 265.2963559852357 131.374070497954 1505.7255071086183
2380 123461.43961348741 52.99061348741816 0.00042939210335119084 0.0 1.0e-8 -0.5780747333055274 -0.3369138279787194 264.40406791925415 131.374070497954 1500.511560650126
2390 123461.39153466778 52.942534667789005 0.0004290025123627395 0.0 1.0e-8 -0.5770931503270731 -0.3360036461409379 263.50415848515837 131.374070497954 1495.3374943840613
2400 123461.3437003744 52.894700374410604 0.0004286149028127775 0.0 1.0e-8 -0.5761165566530906 -0.33509809053401796 262.5971877752202 131.374070497954 1490.2027793433354
2410 123461.29611082323 52.84711082323338 0.00042822927645118835 0.0 1.0e-8 -0.575144956739905 -0.33419716529272137 261.6836944988199 131.374070497954 1485.1068976153874
2420 123461.2487661381 52.79976613810868 0.0004278456342815611 0.0 1.0e-8 -0.5741783531591409 -0.33330087280356224 260.76419669960745 131.374070497954 1480.0493420270586
2430 123461.20166635471 52.7526663547178 0.0004274639765930273 0.0 1.0e-8 -0.5732167466848637 -0.33240921378691723 259.83919244503113 131.374070497954 1475.0296158401402
2440 123461.15481142477 52.705811424777494 0.0004270843029943395 0.0 1.0e-8 -0.5722601363766557 -0.33152218737282624 258.90916049853456 131.374070497954 1470.0472324571988
2450 123461.10820122005 52.659201220056275 0.00042670661244641585 0.0 1.0e-8 -0.5713085196601924 -0.330639791176111 257.9745609654558 131.374070497954 1465.1017151372807
2460 123461.06183553603 52.61283553604153 0.00042633090329205524 0.0 1.0e-8 -0.5703618924032696 -0.32976202136777033 257.03583592562796 131.374070497954 1460.1925967211582
2470 123461.01571409528 52.56671409528644 0.0004259571732830582 0.0 1.0e-8 -0.5694202489908662 -0.3288888727432493 256.09341003590924 131.374070497954 1455.319419365739
2480 123460.96983655178 52.520836551790126 0.0004255854196157196 0.0 1.0e-8 -0.5684835823963112 -0.3280203387891447 255.14769113055286 131.374070497954 1450.4817342873193
2490 123460.92420249332 52.475202493325924 0.0004252156389496956 0.0 1.0e-8 -0.5675518842496672 -0.3271564117468131 254.19907077872506 131.374070497954 1445.6791015133456
2500 123460.87881144533 52.42981144534133 0.0004248478274396053 0.0 1.0e-8 -0.56662514490381 -0.32629708267245405 253.24792484663075 131.374070497954 1440.9110896423797
2510 123460.83519913623 52.38619913623552 0.00042449442935819996 0.0 1.0e-8 -0.5657309253438427 -0.325476394265678 252.55951589708945 131.374070497954 1436.177650618577
2520 123460.7924151193 52.34341511930688 0.00042414774307152086 0.0 1.0e-8 -0.5648520052930053 -0.3246734917040044 252.02903794739754 131.374070497954 1431.4796005971243
2530 123460.74979001132 52.30079001132981 0.0004238023444515522 0.0 1.0e-8 -0.5639763472065056 -0.3238735688242116 251.48325598001261 131.374070497954 1426.8165590576195
2540 123460.70732567285 52.25832567285397 0.00042345824857464967 0.0 1.0e-8 -0.5631039893360423 -0.323076660571445 250.92287274478784 131.374070497954 1422.1880537913585
2550 123460.66620190119 52.21720190119231 0.0004231250155424311 0.0 1.0e-8 -0.5622561061689737 -0.3223088652931949 250.54530119107423 131.374070497954 1417.5938955583385
2560 123460.62569742059 52.17669742059661 0.0004227968007327976 0.0 1.0e-8 -0.5614196400665605 -0.3215543731995467 250.27544589317546 131.374070497954 1413.0345393974408
2570 123460.5853015246 52.13630152460246 0.00042246946580296507 0.0 1.0e-8 -0.5605854139619453 -0.32080190141172693 249.98374296783555 131.374070497954 1408.509567558682
2580 123460.54501717768 52.09601717768237 0.00042214303477456695 0.0 1.0e-8 -0.55975348909476 -0.32005150516957315 249.6710285413933 131.374070497954 1404.0184973342537
2590 123460.5056389322 52.056638932204805 0.0004218239460428257 0.0 1.0e-8 -0.5589380661061227 -0.3193207770515585 249.46457019936994 131.374070497954 1399.5610048328315
2600 123460.46687168871 52.017871688716696 0.0004215098083658494 0.0 1.0e-8 -0.5581337925299295 -0.3186032822715674 249.35765026942536 131.374070497954 1395.137338966885
2610 123460.42818262112 51.97918262112944 0.00042119630416171457 0.0 1.0e-8 -0.5573311385064699 -0.31788723210948433 249.22553674794864 131.374070497954 1390.7471078965482
2620 123460.38957518255 51.94057518255431 0.000420883461411579 0.0 1.0e-8 -0.5565301756888061 -0.31717269048854746 249.0691098937013 131.374070497954 1386.3898344777692
2630 123460.35231394591 51.90331394592067 0.0004205815271685383 0.0 1.0e-8 -0.5557546917879108 -0.3164864654711437 249.07585257081047 131.374070497954 1382.0652484601655
2640 123460.31634945731 51.86734945731587 0.00042029010069898754 0.0 1.0e-8 -0.555003662804836 -0.3158276391617676 249.3280561556547 131.374070497954 1377.7741575954885
2650 123460.28040548466 51.83140548467054 0.0004199988404738037 0.0 1.0e-8 -0.5542530600560269 -0.315169186545603 249.54807156971083 131.374070497954 1373.5163369264856
2660 123460.244486398 51.795486398012144 0.00041970778190407486 0.0 1.0e-8 -0.5535029748027114 -0.3145111876806084 249.7368558410526 131.374070497954 1369.291292203627
2670 123460.20859641331 51.75959641332156 0.00041941695915262303 0.0 1.0e-8 -0.5527534950866766 -0.313853719800278 249.8953418396826 131.374070497954 1365.0985401162995
2680 123460.17273959644 51.72373959644756 0.0004191264051657238 0.0 1.0e-8 -0.552004705821389 -0.3131968573937911 250.02443884541685 131.374070497954 1360.937607999755
2690 123460.13691986774 51.68791986774886 0.0004188361517107217 0.0 1.0e-8 -0.5512566888822903 -0.3125406722858486 250.12503310607258 131.374070497954 1356.8080335506816
2700 123460.1011410063 51.652141006299644 0.00041854622941010826 0.0 1.0e-8 -0.5505095231944779 -0.31188523371272936 250.1979883798062 131.374070497954 1352.709364551125
2710 123460.06540665406 51.61640665406594 0.0004182566677753639 0.0 1.0e-8 -0.5497632848168621 -0.31123060839664163 250.24414646774994 131.374070497954 1348.6411586005136
2720 123460.02972031935 51.58072031935444 0.0004179674952349044 0.0 1.0e-8 -0.5490180470259247 -0.31057686061873824 250.2643277306401 131.374070497954 1344.602982855513
2730 123459.9940853813 51.545085381309036 0.0004176787391705169 0.0 1.0e-8 -0.5482738803950156 -0.3099240522896878 250.25933160005127 131.374070497954 1340.5944137774857
2740 123459.95860615885 51.509606158855604 0.00041739124489649493 0.0 1.0e-8 -0.5475328014886998 -0.30927431910785685 250.2395934232129 131.374070497954 1336.6150438321827
2750 123459.92348104231 51.47448104231444 0.0004171066200039062 0.0 1.0e-8 -0.5467986300268137 -0.30863174402853133 250.25990032505803 131.374070497954 1332.6646485473857
2760 123459.88845617734 51.43945617735153 0.00041682280746718997 0.0 1.0e-8 -0.5460664701957683 -0.3079911142145022 250.26446966345193 131.374070497954 1328.7429101765845
2770 123459.85343346199 51.40443346199754 0.00041653901234912645 0.0 1.0e-8 -0.5453344350100053 -0.30735040834466076 250.23643993754217 131.374070497954 1324.8494343776654
2780 123459.8185164005 51.369516400503926 0.0004162560733625615 0.0 1.0e-8 -0.5446045245608957 -0.30671174630074916 250.19404525519997 131.374070497954 1320.9838444889454
2790 123459.78509386063 51.33609386063472 0.00041598524474312714 0.0 1.0e-8 -0.5439020726455794 -0.30610544923143834 250.35586032140188 131.374070497954 1317.146136477426
2800 123459.75208731844 51.30308731844707 0.0004157177870248339 0.0 1.0e-8 -0.5432072597782565 -0.3055081616805069 250.5965193717814 131.374070497954 1313.3366953558586
2810 123459.7192971183 51.27029711830255 0.0004154520823635224 0.0 1.0e-8 -0.5425164417146391 -0.3049155279076956 250.84394735667044 131.374070497954 1309.55519433784
2820 123459.68632682007 51.237326820075396 0.00041518491833630774 0.0 1.0e-8 -0.5418223880286632 -0.3043188921023443 251.02985843247453 131.374070497954 1305.8012388609106
2830 123459.65357677052 51.20457677052764 0.000414919539022224 0.0 1.0e-8 -0.541132411822133 -0.303726980079972 251.22362217691133 131.374070497954 1302.0745157979877
2840 123459.62084949223 51.171849492238835 0.0004146543442275888 0.0 1.0e-8 -0.5404429133311055 -0.30313547764524174 251.3912774412145 131.374070497954 1298.3746687602866
2850 123459.58814816775 51.1391481677565 0.00041438935974113497 0.0 1.0e-8 -0.5397539596128809 -0.3025444423255692 251.5335317170812 131.374070497954 1294.7013246036365
2860 123459.55547587649 51.106475876498735 0.0004141246105159197 0.0 1.0e-8 -0.5390656155494469 -0.3019539297819449 251.65107634708022 131.374070497954 1291.0541178452559
2870 123459.5228355972 51.073835597213474 0.00041386012068925264 0.0 1.0e-8 -0.5383779439033844 -0.30136399385762047 251.74458686665233 131.374070497954 1287.432690474671
2880 123459.490212279 51.04121227900032 0.00041359576830108546 0.0 1.0e-8 -0.5376906824029106 -0.30077427690079617 251.81485185571432 131.374070497954 1283.8366918143681
2890 123459.45759170613 51.00859170613694 0.0004133314381589622 0.0 1.0e-8 -0.5370035863343219 -0.30018443658880756 251.85073009977023 131.374070497954 1280.2657545224154
2900 123459.4249949184 50.975994918408105 0.00041306730075189673 0.0 1.0e-8 -0.5363170439896692 -0.299594939205889 251.86795243835647 131.374070497954 1276.7195329677709
2910 123459.39246029087 50.94346029087319 0.0004128036670396303 0.0 1.0e-8 -0.535631754412293 -0.2990066492867811 251.86054780869634 131.374070497954 1273.1976980566903
2920 123459.36101562112 50.912015621128376 0.00041254886544379453 0.0 1.0e-8 -0.5349667158487819 -0.2984415936854532 251.9602081639647 131.374070497954 1269.7000940925955
2930 123459.330433175 50.88143317500362 0.0004123010505950336 0.0 1.0e-8 -0.5343173997709698 -0.29789534393992767 252.30498851059207 131.374070497954 1266.2272217208379
2940 123459.3003134244 50.85131342441309 0.0004120569850481882 0.0 1.0e-8 -0.533676570781779 -0.29735908192944294 252.5943022082991 131.374070497954 1262.7790526309238
2950 123459.27002395294 50.821023952943506 0.0004118115442237144 0.0 1.0e-8 -0.5330325969609362 -0.2968191564216056 252.9385440373824 131.374070497954 1259.35534335464
2960 123459.24014623878 50.791146238785586 0.0004115694399399314 0.0 1.0e-8 -0.5323962172962808 -0.2962881076149415 253.2133924397945 131.374070497954 1255.9558065611282
2970 123459.21019873337 50.7611987333803 0.0004113267701256038 0.0 1.0e-8 -0.53175854639872 -0.29575555201429893 253.5070782979499 131.374070497954 1252.5801930262096
2980 123459.18051638463 50.73151638463605 0.0004110862489215471 0.0 1.0e-8 -0.5311257415282284 -0.295228737562951 253.83222807901478 131.374070497954 1249.2282203710506
2990 123459.15067946012 50.70167946012225 0.00041084447516330307 0.0 1.0e-8 -0.5304901478014585 -0.2946985245603173 254.08100945495832 131.374070497954 1245.8996203571778
3000 123459.1210099842 50.67200998420594 0.0004106040582699969 0.0 1.0e-8 -0.5298576138131352 -0.2941719353678991 254.4021126938451 131.374070497954 1242.5941600891363
3010 123459.09194229853 50.6429422985384 0.0004103685177871282 0.0 1.0e-8 -0.5292362555148884 -0.2936581959289697 254.66819167920093 131.374070497954 1239.3115717810063
3020 123459.06281774976 50.61381774976326 0.00041013251653266675 0.0 1.0e-8 -0.528613916521067 -0.29314313762901634 254.9761288392649 131.374070497954 1236.051743573129
3030 123459.033794115 50.58479411501321 0.000409897333001999 0.0 1.0e-8 -0.527993410742738 -0.2926302898947881 255.27657059302456 131.374070497954 1232.8144177749662
3040 123459.00478299908 50.55578299908666 0.00040966225091352263 0.0 1.0e-8 -0.5273732249456202 -0.29211759474745236 255.5550697839751 131.374070497954 1229.5993310433591
3050 123458.97596628436 50.52696628436388 0.00040942874409161307 0.0 1.0e-8 -0.5267565833020171 -0.29160913327990556 255.84187343325664 131.374070497954 1226.4062836205994
3060 123458.94722568698 50.49822568698437 0.00040919585406169696 0.0 1.0e-8 -0.5261413780476687 -0.29110227033677916 256.1364328677395 131.374070497954 1223.2350179168739
3070 123458.91841094791 50.46941094791691 0.00040896236324886406 0.0 1.0e-8 -0.525524808655291 -0.2905937970791115 256.357346174709 131.374070497954 1220.0853110556616
3080 123458.89012995688 50.4411299568892 0.00040873319748868414 0.0 1.0e-8 -0.5249180724627251 -0.29009682543744475 256.6626264343261 131.374070497954 1216.9569266466117
3090 123458.86177385027 50.41277385027206 0.0004085034230538953 0.0 1.0e-8 -0.5243099836284273 -0.2895981963447696 256.9321248091092 131.374070497954 1213.8496640632866
3100 123458.83347223108 50.3844722310896 0.0004082740901402108 0.0 1.0e-8 -0.5237029766836656 -0.2891006402067262 257.206880661355 131.374070497954 1210.763335602135
3110 123458.80530590864 50.35630590864457 0.0004080458535593829 0.0 1.0e-8 -0.5230985290004924 -0.28860590098079797 257.4724806160514 131.374070497954 1207.6976925438612
3120 123458.77720673934 50.32820673934475 0.0004078181611321017 0.0 1.0e-8 -0.522495298658157 -0.28811262992252296 257.7039055736125 131.374070497954 1204.6524808939623
3130 123458.74935914276 50.300359142769594 0.0004075925072421062 0.0 1.0e-8 -0.5218965655844272 -0.28762492820717966 257.9707972558075 131.374070497954 1201.6275065955901
3140 123458.72185203657 50.272852036578115 0.00040736961240456167 0.0 1.0e-8 -0.5213038043421818 -0.28714488761701773 258.2398167471772 131.374070497954 1198.6226995749983
3150 123458.69444520518 50.24544520518975 0.00040714753011108465 0.0 1.0e-8 -0.5207127925648365 -0.286667113128118 258.5341732347273 131.374070497954 1195.6378762881307
3160 123458.66711150226 50.218111502268584 0.0004069260403902215 0.0 1.0e-8 -0.5201231590668272 -0.28619087651659925 258.81887663534536 131.374070497954 1192.6728308490267
3170 123458.6396983542 50.190698354213964 0.0004067039069117056 0.0 1.0e-8 -0.5195320245103403 -0.2857129714656992 259.06837911004624 131.374070497954 1189.7273594973176
3180 123458.61263542183 50.16363542183535 0.0004064846112913659 0.0 1.0e-8 -0.5189473421312414 -0.285242586962994 259.35451232478164 131.374070497954 1186.8012528358902
3190 123458.58549292035 50.13649292035552 0.00040626467090884127 0.0 1.0e-8 -0.5183611851625187 -0.28477050570552365 259.60587427939396 131.374070497954 1183.8943290666266
3200 123458.5585467796 50.109546779611264 0.0004060463216713085 0.0 1.0e-8 -0.517778602698229 -0.2843026899112431 259.8799766359538 131.374070497954 1181.0064022079823
3210 123458.53157745668 50.08257745669107 0.00040582778458459574 0.0 1.0e-8 -0.5171956917711782 -0.28383424343030583 260.10586155351405 131.374070497954 1178.1372474107004
3220 123458.50471724974 50.05571724975016 0.00040561013168352974 0.0 1.0e-8 -0.5166147341382725 -0.28336821134786305 260.3402691369085 131.374070497954 1175.2866325799573
3230 123458.47793562175 50.0289356217545 0.0004053931155212436 0.0 1.0e-8 -0.5160352442255203 -0.28290383674070085 260.5667021828558 131.374070497954 1172.4543718175673
3240 123458.45116488115 50.00216488115257 0.0004051761875813914 0.0 1.0e-8 -0.5154559881229375 -0.2824396492024732 260.7739575432262 131.374070497954 1169.6402603552062
3250 123458.42440688399 49.97540688399749 0.0004049593629038924 0.0 1.0e-8 -0.5148770059909964 -0.2819756809161902 260.9624393017398 131.374070497954 1166.8440723382714
3260 123458.39766343863 49.94866343864123 0.00040474265614213524 0.0 1.0e-8 -0.5142983369642309 -0.2815119632433323 261.1325444005516 131.374070497954 1164.0655859108253
3270 123458.37093630727 49.921936307277065 0.0004045260815754768 0.0 1.0e-8 -0.5137200191728084 -0.28104852673934033 261.2846627600927 131.374070497954 1161.3045831328147
3280 123458.34422720637 49.89522720637615 0.00040430965311277956 0.0 1.0e-8 -0.5131420897622547 -0.28058540117183384 261.41917738695474 131.374070497954 1158.5608498991535
3290 123458.31753780786 49.86853780786623 0.00040409338430196325 0.0 1.0e-8 -0.5125645849144576 -0.2801226155359302 261.5364644951466 131.374070497954 1155.8341758606261
3300 123458.29086974019 49.84186974019394 0.0004038772883386124 0.0 1.0e-8 -0.5119875398676186 -0.2796601980703315 261.63689360687715 131.374070497954 1153.1243543465666
3310 123458.26422458881 49.81522458881955 0.00040366137806998573 0.0 1.0e-8 -0.5114109889354097 -0.27919817627355314 261.72082767155337 131.374070497954 1150.4311822892719
3320 123458.23760389772 49.788603897730354 0.00040344566600727927 0.0 1.0e-8 -0.5108349655266693 -0.278736576918277 261.7886231636139 131.374070497954 1147.7544601501065
3330 123458.21100916942 49.762009169426165 0.00040323016432550874 0.0 1.0e-8 -0.5102595021635068 -0.27827542606755173 261.8406301977119 131.374070497954 1145.0939918472602
3340 123458.18444186683 49.73544186684012 0.0004030148848790744 0.0 1.0e-8 -0.5096846305008285 -0.2778147490887477 261.87719262707446 131.374070497954 1142.4495846851162
3350 123458.15826211763 49.70926211764163 0.0004028027458447487 0.0 1.0e-8 -0.5091169948283607 -0.2773623167004189 261.92987693592306 131.374070497954 1139.8210588139723
3360 123458.13299492389 49.6839949238929 0.00040259800140501645 0.0 1.0e-8 -0.5085662337646113 -0.276929520534992 262.1517499778537 131.374070497954 1137.2086594649206
3370 123458.10791555198 49.6589155519905 0.0004023947789181801 0.0 1.0e-8 -0.5080189626550577 -0.27650074049935824 262.3859654740248 131.374070497954 1134.6124291500362
3380 123458.08284465392 49.63384465393028 0.00040219162509635205 0.0 1.0e-8 -0.5074718748277292 -0.2760721036922007 262.6030635891319 131.374070497954 1132.0322174860955
3390 123458.05778295605 49.60878295605653 0.0004019885458252257 0.0 1.0e-8 -0.5069249860617617 -0.275643622621061 262.80324031672694 131.374070497954 1129.4678586359914
3400 123458.03290981919 49.58390981919365 0.00040178699449657337 0.0 1.0e-8 -0.5063816041623568 -0.2752191692771646 263.0162857935999 131.374070497954 1126.9192067989734
3410 123458.00804576847 49.55904576847388 0.0004015855167945096 0.0 1.0e-8 -0.5058384190098195 -0.27479486948200815 263.21261193646365 131.374070497954 1124.3861270249445
3420 123457.98337189146 49.534371891466435 0.00040138558010291853 0.0 1.0e-8 -0.5052987768034427 -0.27437462377886845 263.4223640312673 131.374070497954 1121.8684171147454
3430 123457.95870799033 49.5097079903353 0.00040118572424757806 0.0 1.0e-8 -0.5047593511091577 -0.2739545463700779 263.61576338184545 131.374070497954 1119.365972953432
3440 123457.93405550398 49.485055503988406 0.00040098596088820795 0.0 1.0e-8 -0.5042201733983234 -0.2735346617646428 263.7931230769806 131.374070497954 1116.8786143742132
3450 123457.90941583762 49.460415837631444 0.0004007863014114329 0.0 1.0e-8 -0.50368127440629 -0.2731149938979911 263.9547512018205 131.374070497954 1114.4061641986966
3460 123457.88479036331 49.43579036332085 0.0004005867569352634 0.0 1.0e-8 -0.503142684145871 -0.27269556614331236 264.10095090834676 131.374070497954 1111.9484481793572
3470 123457.86018042077 49.41118042077869 0.00040038733831569906 0.0 1.0e-8 -0.5026044319213838 -0.2722764013215624 264.23202048902937 131.374070497954 1109.5052949432034
3480 123457.835587318 49.386587318003876 0.0004001880561516811 0.0 1.0e-8 -0.5020665463413252 -0.27185752171268973 264.34825344855244 131.374070497954 1107.0765359366274
3490 123457.81101233147 49.36201233147585 0.00039998892078674334 0.0 1.0e-8 -0.5015290553321847 -0.2714389490650717 264.44993857449913 131.374070497954 1104.6620053714032
3500 123457.78643677995 49.33743677995517 0.0003997897808435723 0.0 1.0e-8 -0.5009917269543394 -0.27102017970912584 264.535798788092 131.374070497954 1102.2615376122103
3510 123457.76188205196 49.31288205196324 0.0003995908096370553 0.0 1.0e-8 -0.5004548522677794 -0.2706017636504612 264.6067276310725 131.374070497954 1099.874967973401
3520 123457.73734933944 49.28834933944745 0.0003993920168257479 0.0 1.0e-8 -0.4999184573399873 -0.2701837211967302 264.6640000921654 131.374070497954 1097.5021385434918
3530 123457.71318169808 49.2641816980904 0.0003991961822491619 0.0 1.0e-8 -0.499389083990593 -0.26977322101859613 264.7565183539043 131.374070497954 1095.142963344869
3540 123457.6890324669 49.24003246689972 0.00039900049685333717 0.0 1.0e-8 -0.49886011230330496 -0.26936303207531864 264.85422442947583 131.374070497954 1092.797392581737
3550 123457.66495658565 49.215956585656386 0.00039880540582481826 0.0 1.0e-8 -0.4983326132914385 -0.26895427985454035 264.9292668332724 131.374070497954 1090.4652776644618
3560 123457.6409010179 49.19190101791173 0.00039861047940009144 0.0 1.0e-8 -0.49780555780665736 -0.26854587094402405 264.9999242754479 131.374070497954 1088.146472307906
3570 123457.61686656674 49.167866566742305 0.0003984157240866248 0.0 1.0e-8 -0.4972789634075241 -0.2681378190482917 265.0574555819706 131.374070497954 1085.8408375937813
3580 123457.59285424597 49.14385424598004 0.0003982211480996738 0.0 1.0e-8 -0.4967528522964244 -0.2677301414039448 265.11092169498016 131.374070497954 1083.5482292114132
3590 123457.56891854781 49.11991854781809 0.0003980271929989015 0.0 1.0e-8 -0.49622828611416026 -0.2673239552051143 265.1428715216679 131.374070497954 1081.2685126489284
3600 123457.54500645316 49.09600645316823 0.0003978334291614688 0.0 1.0e-8 -0.4957042356590762 -0.2669181680221584 265.1711662578256 131.374070497954 1079.001552851979
3610 123457.52117237792 49.07217237792793 0.00039764029752880156 0.0 1.0e-8 -0.49518176116384893 -0.2665138953236408 265.19600266210944 131.374070497954 1076.7472169128696
3620 123457.4973098694 49.04830986940942 0.0003974469354963648 0.0 1.0e-8 -0.4946587943380223 -0.26610894650266914 265.1999705545418 131.374070497954 1074.505371511303
3630 123457.47352686626 49.0245268662693 0.00039725421770975586 0.0 1.0e-8 -0.49413743624413087 -0.26570553706497435 265.20089279974883 131.374070497954 1072.2758877676897
3640 123457.44977055155 49.00077055155998 0.00039706171618411623 0.0 1.0e-8 -0.49361666163918017 -0.2653025787767831 265.1901638979772 131.374070497954 1070.0586363765142
3650 123457.42604149347 48.977041493475554 0.0003968694355236209 0.0 1.0e-8 -0.4930964829042068 -0.26490008139020915 265.1679508971829 131.374070497954 1067.8534972467075
3660 123457.402394136 48.95339413601323 0.0003966778168973928 0.0 1.0e-8 -0.492577961675579 -0.26449915958474435 265.14332633352893 131.374070497954 1065.660332864214
3670 123457.37877527633 48.92977527633775 0.0003964864291936588 0.0 1.0e-8 -0.492060063732481 -0.26409871940046514 265.1075895920792 131.374070497954 1063.4790365316335
3680 123457.35518578842 48.90618578842259 0.0003962952794943772 0.0 1.0e-8 -0.49154280824529906 -0.2636987756609699 265.06095936227086 131.374070497954 1061.3094816300495
3690 123457.33162652439 48.8826265243988 0.0003961043747045132 0.0 1.0e-8 -0.4910262139070767 -0.2632993428209147 265.003650865957 131.374070497954 1059.1515435005847
3700 123457.30809831513 48.85909831513709 0.00039591372155675577 0.0 1.0e-8 -0.49051029894229714 -0.26290043497292004 264.9358759196047 131.374070497954 1057.0050994086332
3710 123457.2847678455 48.83576784550678 0.00039572467072742143 0.0 1.0e-8 -0.4899981518286154 -0.2625056268404933 264.882065172619 131.374070497954 1054.8700481230744
3720 123457.26157693216 48.81257693216321 0.00039553675074680835 0.0 1.0e-8 -0.48948868651771704 -0.262113681203914 264.84193563469677 131.374070497954 1052.746367524587
3730 123457.23841488716 48.789414887171006 0.00039534906469143783 0.0 1.0e-8 -0.48897985383644027 -0.2617222219626001 264.7913445893104 131.374070497954 1050.63395089633
3740 123457.2152825128 48.766282512806356 0.0003951616190622926 0.0 1.0e-8 -0.4884716714188926 -0.2613312626843367 264.7304956984818 131.374070497954 1048.532680213863
3750 123457.19218059181 48.74318059181678 0.000394974420202111 0.0 1.0e-8 -0.48796415646293667 -0.26094081660082225 264.65958944701276 131.374070497954 1046.442439250104
3760 123457.16910988721 48.720109887217404 0.0003947874742937366 0.0 1.0e-8 -0.48745732573797795 -0.2605508966146317 264.57882318912664 131.374070497954 1044.3631135430444
3770 123457.14607114281 48.69707114281482 0.0003946007873643629 0.0 1.0e-8 -0.4869511955935195 -0.26016151530501475 264.488391194939 131.374070497954 1042.294590364103
3780 123457.12306508394 48.674065083949245 0.000394414365291547 0.0 1.0e-8 -0.4864457819659833 -0.2597726849338926 264.3884846897782 131.374070497954 1040.2367586870944
3790 123457.1000924171 48.65109241710161 0.00039422821380002607 0.0 1.0e-8 -0.4859411003874925 -0.2593844174516562 264.27929189929813 131.374070497954 1038.1895091578062
3800 123457.07741414243 48.628414142440306 0.0003940444478192924 0.0 1.0e-8 -0.48544186457661453 -0.25900241911597277 264.19626259579724 131.374070497954 1036.1527587542232
3810 123457.05515411781 48.60615411782055 0.00039386407099096236 0.0 1.0e-8 -0.4849502876241729 -0.2586294280979473 264.18205593624214 131.374070497954 1034.1266079308184
3820 123457.0328546575 48.58385465751053 0.00039368337460841545 0.0 1.0e-8 -0.48445810049526017 -0.2582554421550469 264.1473626948573 131.374070497954 1032.1109889242657
3830 123457.01058137965 48.56158137966122 0.00039350289038687475 0.0 1.0e-8 -0.4839664896226168 -0.2578818941574639 264.1027525028759 131.374070497954 1030.105806812094
3840 123456.988400212 48.539400212001055 0.00039332315255012287 0.0 1.0e-8 -0.48347664966786397 -0.25751022021063363 264.05889471168814 131.374070497954 1028.1109464578449
3850 123456.96629145602 48.517291456024395 0.0003931440014777627 0.0 1.0e-8 -0.48298831429602274 -0.2571399264150216 264.0139172456011 131.374070497954 1026.1263273081802
3860 123456.94426975469 48.4952697546978 0.000392965555824284 0.0 1.0e-8 -0.4825017761134518 -0.2567713138786587 263.9680977140893 131.374070497954 1024.1518795896545
3870 123456.92236585039 48.473365850397386 0.00039278806470047597 0.0 1.0e-8 -0.48201742809655457 -0.25640515242574224 263.93003272454513 131.374070497954 1022.1875235986298
3880 123456.90105139997 48.45205139997415 0.00039261535002335337 0.0 1.0e-8 -0.4815439852789041 -0.2560516412491154 263.9683048337715 131.374070497954 1020.2332785767519
3890 123456.87983829125 48.430838291256805 0.0003924434565355959 0.0 1.0e-8 -0.4810724544130949 -0.25570024365620725 264.0223230418284 131.374070497954 1018.2892254412001
3900 123456.85864296553 48.40964296553284 0.0003922717071465086 0.0 1.0e-8 -0.4806013174333543 -0.25534913933856274 264.0660073948018 131.374070497954 1016.3552686030833
3910 123456.8374658338 48.38846583380655 0.0003921001051865302 0.0 1.0e-8 -0.4801305833807987 -0.2549983352374454 264.11096393930035 131.374070497954 1014.4313160936834
3920 123456.81637913643 48.36737913644174 0.00039192923603181937 0.0 1.0e-8 -0.4796615911349136 -0.25464938694349826 264.13435694610496 131.374070497954 1012.5172655526804
3930 123456.79531171406 48.34631171406363 0.00039175852306565847 0.0 1.0e-8 -0.47919302623188287 -0.25430075620514003 264.1593305658025 131.374070497954 1010.6130247208386
3940 123456.77451205062 48.32551205062191 0.0003915899797964555 0.0 1.0e-8 -0.47872974722588424 -0.25395746727878077 264.2124136837373 131.374070497954 1008.7185489699161
3950 123456.75372939686 48.30472939687024 0.00039142157435971217 0.0 1.0e-8 -0.47826684575733225 -0.2536144577876769 264.26017645255007 131.374070497954 1006.8337955527048
3960 123456.73296450381 48.283964503818424 0.00039125331284099057 0.0 1.0e-8 -0.47780433856766535 -0.25327174012366527 264.2980808020475 131.374070497954 1004.9586644446705
3970 123456.7121883737 48.26318837370491 0.00039108496026641503 0.0 1.0e-8 -0.4773416472867211 -0.2529287426075655 264.3262842330914 131.374070497954 1003.0930619179321
3980 123456.6914609767 48.242460976704024 0.0003909170025846774 0.0 1.0e-8 -0.47687997256196013 -0.2525866413140818 264.34493757888976 131.374070497954 1001.2368895023483
3990 123456.67078279635 48.22178279636137 0.00039074944371403103 0.0 1.0e-8 -0.476419325327214 -0.2522454439829005 264.354204522801 131.374070497954 999.390056182446
4000 123456.6500936912 48.20109369121201 0.000390581796317787 0.0 1.0e-8 -0.475958540209632 -0.25190392888575275 264.35414004466935 131.374070497954 997.5524697530478
4010 123456.62952740575 48.18052740575513 0.0003904151441507472 0.0 1.0e-8 -0.47550021754614136 -0.25156481946368103 264.367369606121 131.374070497954 995.724052340562
4020 123456.60943687978 48.160436879785266 0.0003902523471450911 0.0 1.0e-8 -0.4750508343397257 -0.25123571981293935 264.4429338242714 131.374070497954 993.9048087878275
4030 123456.5897932002 48.140793200203916 0.0003900931710129824 0.0 1.0e-8 -0.47460990122698377 -0.2509160015486884 264.5761575393343 131.374070497954 992.094888682001
4040 123456.57032714206 48.121327142071095 0.00038993543417818256 0.0 1.0e-8 -0.4741724000838303 -0.2505999311190408 264.70020822551396 131.374070497954 990.294275277031
4050 123456.5507714255 48.101771425514016 0.00038977697082566865 0.0 1.0e-8 -0.473733198492738 -0.2502819712736084 264.84932404985557 131.374070497954 988.5028864001358
4060 123456.5312546754 48.08225467540615 0.0003896188232250302 0.0 1.0e-8 -0.4732947982007829 -0.24996474367935662 264.9794152533322 131.374070497954 986.7206467832417
4070 123456.51198274961 48.06298274961591 0.00038946265947816845 0.0 1.0e-8 -0.47286102077680425 -0.24965266714679046 265.10425209448715 131.374070497954 984.9474980730917
4080 123456.49253056508 48.043530565089895 0.0003893050350636033 0.0 1.0e-8 -0.4724239201352418 -0.2493366907531822 265.2425259849999 131.374070497954 983.1833553120582
4090 123456.47325463856 48.02425463857071 0.00038914883889814314 0.0 1.0e-8 -0.4719901444679806 -0.24902441956956523 265.3440747001402 131.374070497954 981.4281309920578
4100 123456.45405804762 48.005058047623606 0.00038899328560254093 0.0 1.0e-8 -0.4715579089812536 -0.24871376607401885 265.47341055897164 131.374070497954 979.6817649820856
4110 123456.43483026381 47.98583026381675 0.00038883747954580287 0.0 1.0e-8 -0.4711251172732318 -0.2484023976043943 265.586615010808 131.374070497954 977.9441927389714
4120 123456.4155830108 47.96658301081334 0.00038868151572679876 0.0 1.0e-8 -0.4706920243784225 -0.24809054216487425 265.6861534852364 131.374070497954 976.215318879467
4130 123456.39643070374 47.94743070374534 0.0003885263212711258 0.0 1.0e-8 -0.4702607458621344 -0.24778063771501024 265.8202694887125 131.374070497954 974.4950979713502
4140 123456.37750855216 47.92850855216966 0.00038837299180520177 0.0 1.0e-8 -0.469833788055638 -0.24747558805117364 265.91752292154615 131.374070497954 972.7834363664938
4150 123456.3584455167 47.90944551670691 0.0003882185207327815 0.0 1.0e-8 -0.46940424833383076 -0.247167483711479 266.0128813490203 131.374070497954 971.0802716817634
4160 123456.33951780389 47.89051780389855 0.0003880651462032275 0.0 1.0e-8 -0.4689772617472272 -0.24686220957480032 266.11834097151717 131.374070497954 969.385543119957
4170 123456.32050044979 47.87150044979353 0.00038791104529474745 0.0 1.0e-8 -0.4685486668240628 -0.24655495148888917 266.21886273647925 131.374070497954 967.6991723377289
4180 123456.30162297655 47.85262297655572 0.00038775807786512026 0.0 1.0e-8 -0.4681227122998166 -0.24625061759041955 266.31086362403073 131.374070497954 966.0210900743061
4190 123456.2827572557 47.83375725570659 0.00038760520566713053 0.0 1.0e-8 -0.4676970217306575 -0.24594647204474995 266.3743233096415 131.374070497954 964.3512290419937
4200 123456.26390342339 47.814903423393844 0.0003874524298040067 0.0 1.0e-8 -0.4672715980738644 -0.24564251720343577 266.479045775008 131.374070497954 962.6895253037662
4210 123456.24525693069 47.79625693069829 0.0003873013340496508 0.0 1.0e-8 -0.4668500669303626 -0.24534293296471787 266.55519312436235 131.374070497954 961.035899885834
4220 123456.22646652977 47.777466529776575 0.000387149072182056 0.0 1.0e-8 -0.4664258780193222 -0.24504023611390835 266.62551571095844 131.374070497954 959.3902860405956
4230 123456.20776808746 47.75876808747125 0.00038699755547102983 0.0 1.0e-8 -0.4660034255730352 -0.24473945203530434 266.6925319190579 131.374070497954 957.7526182931123
4240 123456.18919425941 47.74019425941515 0.0003868470485308113 0.0 1.0e-8 -0.4655833541380048 -0.2444412499837938 266.7511713004024 131.374070497954 956.122827015409
4250 123456.17052220464 47.72152220465068 0.0003866957456425912 0.0 1.0e-8 -0.46516149561941234 -0.24414088786897992 266.80170973142117 131.374070497954 954.5008493151798
4260 123456.15197521061 47.702975210617296 0.0003865454561430984 0.0 1.0e-8 -0.4647420286802344 -0.2438431142732611 266.8612825011488 131.374070497954 952.8866147223458
4270 123456.13336704965 47.68436704966007 0.0003863946709974458 0.0 1.0e-8 -0.46432152969168783 -0.2435439085413691 266.9015853824161 131.374070497954 951.280055277036
4280 123456.11484528877 47.665845288778655 0.0003862445859665464 0.0 1.0e-8 -0.4639028184435574 -0.24324635309355358 266.9460058559916 131.374070497954 949.6811107203534
4290 123456.09633801947 47.64733801948023 0.0003860946183634496 0.0 1.0e-8 -0.46348443365758385 -0.24294902936529184 266.9824834072566 131.374070497954 948.0897137611754
4300 123456.07784566504 47.6288456650509 0.0003859447716181159 0.0 1.0e-8 -0.4630663848741392 -0.2426519441945345 267.02258107442503 131.374070497954 946.505796023858
4310 123456.05944350726 47.61044350726297 0.00038579565575176276 0.0 1.0e-8 -0.462650023324386 -0.24235675355109265 267.0432033047791 131.374070497954 944.9292900109076
4320 123456.04149972009 47.592499720092746 0.0003856502541417788 0.0 1.0e-8 -0.4622425052947392 -0.242070974520459 267.14079406386145 131.374070497954 943.3602074190298
4330 123456.0237268384 47.57472683840024 0.00038550623740843095 0.0 1.0e-8 -0.46183827212888673 -0.24178871153654313 267.25626879843446 131.374070497954 941.7986286009411
4340 123456.00600567946 47.55700567946769 0.0003853626397935501 0.0 1.0e-8 -0.4614350444899742 -0.24150749558597795 267.345004214811 131.374070497954 940.2444969323192
4350 123455.98824716904 47.53924716904294 0.00038521873951306965 0.0 1.0e-8 -0.461031152661576 -0.2412254367330604 267.44343528051854 131.374070497954 938.6977520782008
4360 123455.97059131133 47.521591311335214 0.00038507567104530436 0.0 1.0e-8 -0.46062922195966394 -0.24094550399561854 267.54806749443566 131.374070497954 937.1583435804846
4370 123455.95294482539 47.50394482539559 0.0003849326785185964 0.0 1.0e-8 -0.46022750347253805 -0.24066571885501276 267.67336690783156 131.374070497954 935.6262163112387
4380 123455.93533611334 47.486336113346624 0.0003847899920802556 0.0 1.0e-8 -0.45982646951256356 -0.24038674287996287 267.76156507102667 131.374070497954 934.1013048979606
4390 123455.91781957522 47.46881957522419 0.0003846480525431787 0.0 1.0e-8 -0.4594273083219207 -0.24010954893859093 267.86425303002903 131.374070497954 932.5835644847879
4400 123455.90038706236 47.45138706236321 0.0003845067938773237 0.0 1.0e-8 -0.4590296982092923 -0.23983414596901298 267.96157546574557 131.374070497954 931.0729461067538
4410 123455.88293688087 47.43393688087235 0.0003843653920395058 0.0 1.0e-8 -0.45863185935280626 -0.23955825013092635 268.02667769557655 131.374070497954 929.5693701711944
4420 123455.86552407691 47.41652407692163 0.0003842242930783583 0.0 1.0e-8 -0.45823469655829285 -0.23928315643283327 268.1371280043002 131.374070497954 928.0728197277512
4430 123455.84827853777 47.39927853777772 0.0003840845494928611 0.0 1.0e-8 -0.4578407567836109 -0.23901149312825964 268.2151031547243 131.374070497954 926.5832064453491
4440 123455.83085827908 47.381858279084554 0.0003839433901246466 0.0 1.0e-8 -0.4574435968390844 -0.2387360672333898 268.31084709066477 131.374070497954 925.1005015753038
4450 123455.81369290159 47.364692901595845 0.00038380429610290176 0.0 1.0e-8 -0.4570512472948849 -0.2384659993794287 268.40859184056006 131.374070497954 923.6246614061045
4460 123455.79669668063 47.34769668063382 0.0003836665727857403 0.0 1.0e-8 -0.45666207764293176 -0.2381994906550915 268.48010033747255 131.374070497954 922.1556615647849
4470 123455.779710862 47.330710862006526 0.00038352893376049585 0.0 1.0e-8 -0.45627319049057746 -0.23793309882412927 268.58770212474616 131.374070497954 920.6934611998386
4480 123455.76268756558 47.31368756559095 0.0003833909910462529 0.0 1.0e-8 -0.4558836362680836 -0.23766586221853458 268.6897966769724 131.374070497954 919.2380102541027
4490 123455.74563728757 47.29663728758169 0.000383252829695491 0.0 1.0e-8 -0.45549359165315195 -0.23739803142021287 268.8017006350642 131.374070497954 917.7892526023589
4500 123455.72883980564 47.2798398056475 0.00038311671679503486 0.0 1.0e-8 -0.45510837586022035 -0.2371354423394223 268.87227039416257 131.374070497954 916.347136366071
4510 123455.71190687336 47.262906873365864 0.00038297950631699347 0.0 1.0e-8 -0.45472060721226626 -0.23686997318344538 268.9536141804305 131.374070497954 914.9116140579266
4520 123455.69509305515 47.2460930551606 0.0003828432610409082 0.0 1.0e-8 -0.45433510525742804 -0.2366069842508125 269.05300036970044 131.374070497954 913.4826376731952
4530 123455.67830910113 47.229309101137915 0.0003827072577594579 0.0 1.0e-8 -0.4539502384759828 -0.23634452008022322 269.148735798177 131.374070497954 912.0601710002202
4540 123455.66161051515 47.212610515154665 0.00038257194622999167 0.0 1.0e-8 -0.45356701875536487 -0.23608380676637353 269.2223805685561 131.374070497954 910.6441637423222
4550 123455.64487399605 47.195873996053706 0.0003824363273219138 0.0 1.0e-8 -0.4531831138802431 -0.23582223573407646 269.31706015872726 131.374070497954 909.2345699406164
4560 123455.62827228398 47.17927228398912 0.00038230180077856036 0.0 1.0e-8 -0.4528018529449582 -0.235563398143654 269.39749661298436 131.374070497954 907.8313390006064
4570 123455.61148076349 47.162480763494386 0.0003821657361846788 0.0 1.0e-8 -0.45241699653314527 -0.23530056089776963 269.4981176113132 131.374070497954 906.434440174456
4580 123455.5951310504 47.14613105040917 0.0003820332516326266 0.0 1.0e-8 -0.45204051049373106 -0.23504696888588228 269.55174619595675 131.374070497954 905.0438096101852
4590 123455.5785789612 47.12957896120497 0.0003818991271918908 0.0 1.0e-8 -0.4516602583676672 -0.23478906576937675 269.62362890565737 131.374070497954 903.6594191603349
4600 123455.56212773596 47.11312773596728 0.0003817658200693154 0.0 1.0e-8 -0.45128178702023547 -0.23453338491120235 269.702596937431 131.374070497954 902.28120771641
4610 123455.54564379241 47.09664379242167 0.0003816322478246338 0.0 1.0e-8 -0.45090274153756127 -0.23427695521033343 269.80329000014547 131.374070497954 900.9091436795508
4620 123455.52933740155 47.08033740155224 0.0003815001143199867 0.0 1.0e-8 -0.4505271526963668 -0.23402413283884016 269.8707656999327 131.374070497954 899.5431752954721
4630 123455.51297133733 47.063971337338444 0.00038136749727191247 0.0 1.0e-8 -0.45015036488638316 -0.23377011481136378 269.93816868077323 131.374070497954 898.1832551209126
4640 123455.49673026783 47.047730267833686 0.0003812358930775776 0.0 1.0e-8 -0.4497758839945618 -0.23351876455106435 270.00813303029844 131.374070497954 896.8293611378696
4650 123455.48048089958 47.03148089958995 0.00038110422163712597 0.0 1.0e-8 -0.4494012789836006 -0.2332672097287798 270.07773424809557 131.374070497954 895.4814460984346
4660 123455.46423499915 47.01523499915493 0.00038097257829692785 0.0 1.0e-8 -0.4490267788962683 -0.23301566207422297 270.14880617146315 131.374070497954 894.1394644935287
4670 123455.44812252573 46.99912252573995 0.0003808420161389432 0.0 1.0e-8 -0.44865482548445357 -0.2327668809748502 270.20572928688836 131.374070497954 892.8033633829168
4680 123455.43196154063 46.98296154063428 0.00038071106088234105 0.0 1.0e-8 -0.4482819883888851 -0.2325170283877469 270.27349755969067 131.374070497954 891.4731094274796
4690 123455.41580972829 46.96680972829927 0.00038058017995428557 0.0 1.0e-8 -0.44790937659200836 -0.2322673003393163 270.3350989842311 131.374070497954 890.1486598604193
4700 123455.39978335658 46.950783356587635 0.0003804503154932904 0.0 1.0e-8 -0.44753917974949786 -0.2320201545802263 270.3815449408993 131.374070497954 888.8299722889982
4710 123455.38375173145 46.93475173145998 0.0003803204084629569 0.0 1.0e-8 -0.44716894520357187 -0.23177281260282712 270.4451223802737 131.374070497954 887.5170042819493
4720 123455.36774343546 46.91874343546806 0.0003801906904726439 0.0 1.0e-8 -0.4467992201064135 -0.2315258801006621 270.48780270947935 131.374070497954 886.2097089963914
4730 123455.35174707786 46.90274707786739 0.0003800610692211794 0.0 1.0e-8 -0.44642971841358303 -0.23127918760874877 270.5568278332902 131.374070497954 884.9080501089048
4740 123455.33584525503 46.88684525503777 0.0003799322140013102 0.0 1.0e-8 -0.4460621451873408 -0.23103431004116715 270.60200183511915 131.374070497954 883.6119917788088
4750 123455.31997199151 46.87097199152049 0.00037980359020248683 0.0 1.0e-8 -0.445695079622368 -0.23079005954377863 270.6412554417726 131.374070497954 882.3214872635646
4760 123455.30406430911 46.85506430911482 0.0003796746875014597 0.0 1.0e-8 -0.4453274374388343 -0.23054499589673583 270.6924033966262 131.374070497954 881.0365002917279
4770 123455.28831233614 46.83931233614567 0.00037954704654091933 0.0 1.0e-8 -0.44496283355294963 -0.23030308507387076 270.71987493238817 131.374070497954 879.7569811282617
4780 123455.27252820793 46.8235282079404 0.000379419145020941 0.0 1.0e-8 -0.44459764110513333 -0.23006046677056702 270.75889105544877 131.374070497954 878.4828993954332
4790 123455.25679664867 46.80779664867441 0.000379291669476167 0.0 1.0e-8 -0.4442335125079353 -0.2298188605864766 270.7983660474701 131.374070497954 877.2142138250059
4800 123455.24103264051 46.79203264051466 0.00037916393099239636 0.0 1.0e-8 -0.44386880150148045 -0.22957652849405008 270.82556035665857 131.374070497954 875.9508859430825
4810 123455.22540461915 46.77640461915871 0.00037903729443320946 0.0 1.0e-8 -0.44350654148880153 -0.22933716717400898 270.86856189916557 131.374070497954 874.6928799783807
4820 123455.20986842898 46.76086842898803 0.0003789114019979948 0.0 1.0e-8 -0.4431458136394042 -0.22909994825712943 270.91659488320545 131.374070497954 873.4401979601361
4830 123455.19438361251 46.74538361252053 0.00037878592585277956 0.0 1.0e-8 -0.4427861249363616 -0.2288637195848935 270.9651240074912 131.374070497954 872.1928039906477
4840 123455.17890904285 46.72990904285689 0.00037866053273918784 0.0 1.0e-8 -0.44242667324954255 -0.2286276462768626 271.01370685794177 131.374070497954 870.9506565632304
4850 123455.16349992382 46.714499923822586 0.00037853566998336224 0.0 1.0e-8 -0.4420685540854379 -0.22839283561830825 271.0504719644536 131.374070497954 869.7137190694589
4860 123455.14808742011 46.699087420114665 0.0003784107798009411 0.0 1.0e-8 -0.44171038937489016 -0.22815791408052633 271.08799898631304 131.374070497954 868.481950928779
4870 123455.13270174156 46.68370174156735 0.00037828610698743446 0.0 1.0e-8 -0.44135271630057105 -0.22792356199414598 271.1251179539731 131.374070497954 867.2553151233869
4880 123455.11746719523 46.66846719523892 0.0003781626588244288 0.0 1.0e-8 -0.4409979744137331 -0.22769230112444916 271.1883514354871 131.374070497954 866.0338016266841
4890 123455.1023104284 46.65331042840262 0.0003780398409220962 0.0 1.0e-8 -0.44064470470854644 -0.2274626517627496 271.2281957144921 131.374070497954 864.8173815792247
4900 123455.08711687945 46.63811687946145 0.0003779167249680081 0.0 1.0e-8 -0.4402908420873928 -0.2272321125348924 271.2740619039445 131.374070497954 863.6060203384169
4910 123455.07201177304 46.62301177304471 0.00037779432567898745 0.0 1.0e-8 -0.43993866459624087 -0.22700340298888477 271.31184055474887 131.374070497954 862.3996814823375
4920 123455.05685935121 46.60785935122112 0.00037767154298504413 0.0 1.0e-8 -0.4395856702503238 -0.22677360268440339 271.346960696655 131.374070497954 861.1983333466446
4930 123455.04174391754 46.592743917542975 0.0003775490600124387 0.0 1.0e-8 -0.43923335345658643 -0.226544584570604 271.39141970707016 131.374070497954 860.0019362855561
4940 123455.0267228824 46.57772288240085 0.00037742734196749247 0.0 1.0e-8 -0.4388829611237952 -0.22631739508560145 271.4357358386492 131.374070497954 858.8104557148135
4950 123455.01175175521 46.56275175522023 0.0003773060283353876 0.0 1.0e-8 -0.4385336350448483 -0.22609110427683277 271.4665351189848 131.374070497954 857.6238718364873
4960 123454.99675771318 46.547757713182364 0.0003771845290202324 0.0 1.0e-8 -0.43818380842515126 -0.22586439076579268 271.5032937214071 131.374070497954 856.4421485322156
4970 123454.98186645625 46.53286645625485 0.00037706386259059825 0.0 1.0e-8 -0.4378360443284919 -0.22563969543509188 271.5466253553905 131.374070497954 855.2652552135107
4980 123454.96694571855 46.51794571855862 0.0003769429572731979 0.0 1.0e-8 -0.4374877815483842 -0.22541430550657537 271.5728125197222 131.374070497954 854.0931545899683
4990 123454.95210782776 46.50310782776796 0.00037682272327859795 0.0 1.0e-8 -0.4371411451726601 -0.2251905814184454 271.59956033659813 131.374070497954 852.9258173745126

